State-Constrained Zero-Sum Differential Games with One-Sided Information

We study zero-sum differential games with state constraints and one-sided information, where the informed player (Player 1) has a categorical payoff type unknown to the uninformed player (Player 2). The goal of Player 1 is to minimize his payoff without violating the constraints, while that of Player 2 is to violate the state constraints if possible, or to maximize the payoff otherwise. One example of the game is a man-to-man matchup in football. Without state constraints, Cardaliaguet (2007) showed that the value of such a game exists and is convex to the common belief of players. Our theoretical contribution is an extension of this result to games with state constraints and the derivation of the primal and dual subdynamic principles necessary for computing behavioral strategies. Different from existing works that are concerned about the scalability of no-regret learning in games with discrete dynamics, our study reveals the underlying structure of strategies for belief manipulation resulting from information asymmetry and state constraints. This structure will be necessary for scalable learning on games with continuous actions and long time windows. We use a simplified football game to demonstrate the utility of this work, where we reveal player positions and belief states in which the attacker should (or should not) play specific random deceptive moves to take advantage of information asymmetry, and compute how the defender should respond.

==> figures/Hexner_type-1_highDim_reason.csv <==
,x1,y1,x2,y2
0,-0.5,0.0,0.5,0.0
1,-0.49347826013813456,0.0,0.4934782608782964,0.0
2,-0.47465870067098875,0.0,0.4746587032435379,0.0
3,-0.4450257154135086,0.0,0.44502572030309995,0.0
4,-0.4060460521992249,0.0,0.4060460594804111,0.0
5,-0.3591592190843095,0.0,0.35915922824943286,0.0
6,-0.3057635701406874,0.04838710799737244,0.3057635795436641,0.01764705856345606
7,-0.24719889555534125,0.181194272248738,0.24719890288792026,0.06680672129595652
8,-0.18473047769177184,0.37468848908076985,0.1847304816353578,0.14007208014508596
9,-0.11954353781861966,0.6077590010973968,0.11954353827082201,0.23032677949902364
10,-0.0527544633948795,0.8627314404651706,0.05275446034592855,0.3306828409368815


==> figures/Hexner_type-2_highDim_reason.csv <==
,x1,y1,x2,y2
0,-0.5,0.0,0.5,0.0
1,-0.49347826013813456,0.0,0.4934782608782964,0.0
2,-0.47465870067098875,0.0,0.4746587032435379,0.0
3,-0.4450257154135086,0.0,0.44502572030309995,0.0
4,-0.4060460521992249,0.0,0.4060460594804111,0.0
5,-0.3591592190843095,0.0,0.35915922824943286,0.0
6,-0.3057635701406874,-0.04838710799737244,0.3057635795436641,-0.01764705856345606
7,-0.24719889555534125,-0.181194272248738,0.24719890288792026,-0.06680672129595652
8,-0.18473047769177184,-0.37468848908076985,0.1847304816353578,-0.14007208014508596
9,-0.11954353781861966,-0.6077590010973968,0.11954353827082201,-0.23032677949902364
10,-0.0527544633948795,-0.8627314404651706,0.05275446034592855,-0.3306828409368815


==> figures/P_type--1_highDim_reason.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,0.19999999999999996
1,-0.493478260370483,-0.002790697566602597,0.4934782608782964,-0.0023076921299829507,0.4,0.19999999999999996
2,-0.4756994310428401,-0.010345050978105608,0.47569943278017707,-0.008671596957600995,0.4,0.11999999999999997
3,-0.4489913155172342,-0.0350499425387892,0.4489913190522845,-0.028831907003633174,0.0,0.11999999999999997
4,-0.4131336689547392,-0.09215876523823407,0.4131336749768027,-0.07321733769815612,0.0,0.11999999999999997
5,-0.3681830281127227,-0.18077734856793312,0.3681830367040343,-0.14002546945981814,0.0,0.11999999999999997
6,-0.31574745660008025,-0.2951060678947398,0.3157474657038023,-0.2254562406696224,0.0,0.11999999999999997
7,-0.257367670404087,-0.4295754224840324,0.25736767769558766,-0.32584625108145054,0.0,0.11999999999999997
8,-0.19449870335643357,-0.5789737495126953,0.194498708364013,-0.4376793922646305,0.0,0.11999999999999997
9,-0.12850352260315429,-0.7385557907236376,0.12850352550562466,-0.5575774835752224,0.0,0.11999999999999997
10,-0.060665938266186825,-0.904038586863829,0.060665939001397946,-0.6822707565814397,0.0,0.11999999999999997


==> figures/P_type-1.csv <==
x1,y1,x2,y2,p
-0.5,0,0.5,0,0.5
-0.451923098,0,0.47727272713029356,0,0.5
-0.408468972,0,0.45557851248775133,0,0.5
-0.365014843,0,0.43388429766200853,0,0.5
-0.315688528,-0.027027016,0.4110482814860746,-0.010526316,0.4
-0.266362212,-0.054054035,0.38821226435602335,-0.021052631,0.4
-0.217035887,-0.081081056,0.36537624789777806,-0.031578947,0.4
-0.16770956,-0.062653548,0.34254023187882787,-0.029605262,0.5
-0.118383228,-0.044226037,0.31970421502610813,-0.027631578,0.5
-0.06905689,0.39086808409149143,0.29686819957302824,0.04577068,1
-0.019730543,0.8259622633030492,0.2740321827580823,0.11917293901750572,1

==> figures/P_type-1_cons-I.csv <==
x1,y1,x2,y2,p,n
-0.56,0,-0.5,0,0.5,0.06
-0.96,-0.222222222,-0.455555556,0.044444444,0.5,0.570592068
-0.56,-0.444444444,-0.411111111,0.088888889,0.7000000000000001,0.553725876
-0.16,-0.4,-0.366666667,0.13333333333333341,0.7000000000000001,0.571975136
0.15111111111111108,-0.266666667,-0.322222222,0.088888889,0.6000000000000001,0.592000167
0.2844444444444444,-0.222222222,-0.277777778,0.044444444,0.5,0.622257935
0.32888888888888884,-1.11E-16,-0.233333333,1.3877787807814457e-17,0.5,0.562222222
0.2844444444444444,0.311111111,-0.188888889,0.044444444,0.8,0.543282206
0.15111111111111103,0.5333333333333332,-0.144444444,0.088888889,1,0.533745211
0.017777778,0.6666666666666665,-0.188888889,0.13333333333333341,1,0.571975136
-0.026666667,0.8888888888888886,-0.144444444,0.17777777777777787,1,0.720798597

==> figures/P_type-1_cons-II.csv <==
x1,y1,x2,y2,p,n
-0.56,0,-0.5,0,0.5,0.06
-0.96,-0.222222222,-0.455555556,0.044444444,0.5,0.570592068
-0.56,-0.444444444,-0.411111111,0.088888889,0.7000000000000001,0.553725876
-0.16,-0.4,-0.366666667,0.13333333333333341,0.7000000000000001,0.571975136
0.15111111111111108,-0.266666667,-0.322222222,0.088888889,0.6000000000000001,0.592000167
0.5511111111111111,0.1333333333333333,-0.188888889,0.22222222222222227,1,0.745319552
0.41777777777777775,0.2666666666666666,-0.055555556,0.2666666666666667,1,0.473333334
0.4622222222222222,0.6666666666666666,0.16666666666666657,0.4,1,0.398075618
0.062222222,0.8888888888888888,0.033333333333333215,0.5333333333333333,1,0.356727236
-0.071111111,1,-0.011111111,0.5777777777777778,1,0.426464072
-0.471111111,1,0.033333333333333215,0.6222222222222223,1,0.630222379

==> figures/P_type-1_highDim.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.49250211149112605,0.0,0.4942307695673109,0.0,0.5
2,-0.47236958990740535,-0.0029991552247859966,0.47832100706915326,-0.0023076920355264816,0.4
3,-0.4425660198276455,-0.011644880486740478,0.45415929753074347,-0.008971741560804637,0.4
4,-0.40204354180805396,-0.02016399111560876,0.421906118883183,-0.016542018138106795,0.5
5,-0.35026824529430023,-0.015313856330474671,0.38189928871843903,-0.01852027874209571,0.6000000000000001
6,-0.2894709626743959,0.008397051049456716,0.33545284781891127,-0.012410777966778454,0.6000000000000001
7,-0.22187674395546048,0.046317431381862256,0.28383358080300986,0.00019547937962047755,0.6000000000000001
8,-0.14969770219730316,0.22569247841535772,0.22825733988527924,0.02878063105028061,1.0
9,-0.07510581299326613,0.5928214922823517,0.16989228209716647,0.07913358947595256,1.0
10,-2.411175854085044e-05,0.9981244866424654,0.10986907558721162,0.14242904637636017,1.0


==> figures/P_type-1_highDim_reason.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,0.19999999999999996
1,-0.493478260370483,-0.002790697566602597,0.4934782608782964,-0.0023076921299829507,0.4,0.19999999999999996
2,-0.4756994310428401,-0.010345050978105608,0.47569943278017707,-0.008671596957600995,0.4,0.11999999999999997
3,-0.4489913155172342,-0.001467850961652209,0.4489913190522845,-0.002592840848935598,1.0,0.11999999999999997
4,-0.4131336689547392,0.046173209387334636,0.4131336749768027,0.03173212718372749,1.0,0.11999999999999997
5,-0.3681830281127227,0.13105478577237234,0.3681830367040343,0.09193749582505442,1.0,0.11999999999999997
6,-0.31574745660008025,0.24632246092845642,0.3157474657038023,0.17363721321165973,1.0,0.11999999999999997
7,-0.257367670404087,0.3853937934453637,0.25736767769558766,0.27260296369783077,1.0,0.11999999999999997
8,-0.19449870335643357,0.542109264079079,0.194498708364013,0.38477643678069806,1.0,0.11999999999999997
9,-0.12850352260315429,0.7108605873360898,0.12850352550562466,0.5062585180229525,1.0,0.11999999999999997
10,-0.060665938266186825,0.8865858520711699,0.060665939001397946,0.6332752234133655,1.0,0.11999999999999997


==> figures/P_type-2.csv <==
x1,y1,x2,y2,p
-0.5,0,0.5,0,0.5
-0.451923098,0,0.47727272713029356,0,0.5
-0.408468972,0,0.45557851248775133,0,0.5
-0.365014843,0,0.43388429766200853,0,0.5
-0.315688528,0.027027024431652592,0.4110482814860746,0.010526318650965849,0.6000000000000001
-0.266362212,0.022804053219229917,0.38821226435602335,0.009941523,0.5
-0.217035887,0.018581081389317244,0.36537624789777806,0.009356728,0.5
-0.16770956,-0.031096423,0.34254023187882787,-0.003728068,0.4
-0.118383228,-0.139597448,0.31970421502610813,-0.030146197,0.30000000000000004
-0.06905689,-0.498098462,0.29686819957302824,-0.099421471,0
-0.019730543,-0.85659953,0.2740321827580823,-0.168696745,0

==> figures/P_type-2_cons-I.csv <==
x1,y1,x2,y2,p,n
-0.56,0,-0.5,0,0.5,0.06
-0.96,-0.222222222,-0.455555556,0.044444444,0.5,0.570592068
-0.56,-0.444444444,-0.411111111,0.088888889,0.7000000000000001,0.553725876
-0.16,-0.4,-0.366666667,0.13333333333333341,0.7000000000000001,0.571975136
0.15111111111111108,-0.266666667,-0.322222222,0.088888889,0.6000000000000001,0.592000167
0.2844444444444444,-0.222222222,-0.277777778,0.044444444,0.5,0.622257935
0.32888888888888884,-1.11E-16,-0.233333333,1.3877787807814457e-17,0.5,0.562222222
0.2844444444444444,-0.222222222,-0.188888889,-0.044444444,0.2,0.505617823
0.4177777777777777,-0.444444444,-0.144444444,-0.088888889,0,0.665216942
0.551111111,-0.488888889,-0.1,-0.133333333,0,0.741866182
0.15111111111111097,-0.888888889,-0.055555556,-0.177777778,0,0.740533675

==> figures/P_type-2_cons-II.csv <==
x1,y1,x2,y2,p,n
-0.56,0,-0.5,0,0.5,0.06
-0.96,-0.222222222,-0.455555556,0.044444444,0.5,0.570592068
-0.737777778,-0.622222222,-0.411111111,0,0.2,0.702759991
-0.515555556,-0.666666667,-0.366666667,-0.044444444,0.2,0.639787774
-0.382222222,-0.888888889,-0.322222222,-0.088888889,0,0.802246845
-0.515555556,-1,-0.277777778,-0.133333333,0,0.898693153
-0.293333333,-0.866666667,-0.233333333,-0.177777778,0,0.691496856
0.10666666666666641,-0.644444444,-0.188888889,-0.311111111,0,0.445493207
0.5066666666666664,-0.688888889,-0.144444444,-0.444444444,0,0.695484554
0.7288888888888885,-0.555555556,-0.1,-0.577777778,0,0.82918672
0.41777777777777736,-0.866666667,-0.055555556,-0.622222222,0,0.532726507

==> figures/P_type-2_highDim.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.49250211149112605,0.0,0.4942307695673109,0.0,0.5
2,-0.47236958990740535,-0.0029991552247859966,0.47832100706915326,-0.0023076920355264816,0.4
3,-0.4425660198276455,-0.011644880486740478,0.45415929753074347,-0.008971741560804637,0.4
4,-0.40204354180805396,-0.02016399111560876,0.421906118883183,-0.016542018138106795,0.5
5,-0.35026824529430023,-0.015313856330474671,0.38189928871843903,-0.01852027874209571,0.6000000000000001
6,-0.2894709626743959,0.008397051049456716,0.33545284781891127,-0.012410777966778454,0.6000000000000001
7,-0.22187674395546048,0.046317431381862256,0.28383358080300986,0.00019547937962047755,0.6000000000000001
8,-0.14969770219730316,-0.10398106949037479,0.22825733988527924,0.001257694940627458,0.0
9,-0.07510581299326613,-0.5232980241560337,0.16989228209716647,-0.021575337004790134,0.0
10,-2.411175854085044e-05,-0.9973126914090154,0.10986907558721162,-0.05861578113492205,0.0


==> figures/complete_info_uncons.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,-0.4,-0.08,0.0
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0
4,-0.4131336689547392,-0.18412988374789535,-0.3305069404482391,-0.2236927436150426,0.0
5,-0.3681830281127227,-0.28022248517531184,-0.2945464301046743,-0.29730531002136573,0.0
6,-0.31574745660008025,-0.39267329568089815,-0.25259797392024425,-0.3827667580502173,0.0
7,-0.257367670404087,-0.5179386892683815,-0.20589414421602448,-0.4777462045100151,0.0
8,-0.19449870335643357,-0.652702719572169,-0.15559896903688505,-0.5800064824903164,0.0
9,-0.12850352260315429,-0.7939461895935501,-0.10280282295323695,-0.6873981831951806,0.0
10,-0.060665938266186825,-0.9389440421892351,-0.04853275390573757,-0.7978408765759596,0.0


==> figures/cons_comp_-1_fix.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1,0.4834349682927132
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1,0.4834349682927132
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1,0.4834349682927132
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1,0.4834349682927132
4,-0.4131336689547392,-0.18412988374789535,-0.3305069404482391,-0.2236927436150426,0.0,0.09161002207484947,1,0.4834349682927132
5,-0.38232042748470946,-0.33113458992602723,-0.3011896832843834,-0.29745317433393376,0.0,0.08784438178270743,1,0.4834349682927132
6,-0.35391843444003024,-0.5244083649910237,-0.27053475699256657,-0.3831816481959896,0.0,0.16400555844655826,1,0.4834349682927132
7,-0.31204108858012886,-0.6934801430654831,-0.23158552802578378,-0.4783768649367431,0.0,0.22965739153322276,1,0.4834349682927132
8,-0.25998690742222297,-0.8446125202488213,-0.18637228894227661,-0.5808137048210259,0.0,0.27387757680222036,1,0.4834349682927132
9,-0.2008456940723259,-0.9835076206483633,-0.1367968648706679,-0.688354334145944,0.0,0.30202270619157484,1,0.4834349682927132
10,-0.137527805868305,-1.0,-0.0846506289896582,-0.7989295262575508,0.0,0.20790702548415402,1,0.4834349682927132


==> figures/cons_complete_2/cons_complete_0.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_1.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_2.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_3.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_4.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_5.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_6.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_7.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_8.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_complete_2/cons_complete_9.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1
2,-0.4756994310428401,-0.05172525774622301,-0.3805595461463964,-0.11988934845183552,0.0,0.11703820299300363,1
3,-0.4489913155172342,-0.108085534410932,-0.35919305536992135,-0.16434689479502052,0.0,0.10596729777508135,1
4,-0.44808926386227393,-0.2198361935733935,-0.3444714160237459,-0.2270559394939513,0.0,0.10386906720408033,1
5,-0.4618754837051707,-0.37298526932007153,-0.33197580295875134,-0.30663231276644715,0.0,0.14586514971516956,1
6,-0.4479613944839646,-0.5166514921022728,-0.3054163641407801,-0.3966714575319211,0.0,0.1863177242536044,1
7,-0.4120488918601122,-0.6528890980801653,-0.2676880298505421,-0.495115162645603,0.0,0.2138519889611868,1
8,-0.35952278008600036,-0.7836203435102651,-0.22152474014714965,-0.599987970042914,0.0,0.22970482714174148,1
9,-0.29542713952623906,-0.9105954497388083,-0.169487444210439,-0.7093919135455455,0.0,0.23736821571750116,1
10,-0.22451310752961703,-1.0,-0.11398835873704356,-0.8214899369367379,0.0,0.20995609710249255,1


==> figures/cons_inc_1_delay.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.7,0.0,-0.5,0.0,0.5,0.19999999999999996,1.0,0.24301662529389836
1,-0.6908695646741665,0.0,-0.4934782608782964,0.0,0.5,0.1973913037958701,1.0,0.24301662529389836
2,-0.6659792039264473,0.0,-0.47569943278017707,0.0,0.5,0.1902797711462702,1.0,0.24301662529389836
3,-0.6285878423184939,0.0,-0.4489913190522845,0.0,0.5,0.17959652326620934,0.8,0.24301662529389836
4,-0.5783871373677878,0.015071772550374975,-0.4131336749768027,0.009797823291849556,0.8,0.1653375981832028,0.8,0.24301662529389836
5,-0.5154562412746914,0.0577122359809035,-0.3681830367040343,0.03763698724349827,0.8,0.14863516540973504,0.8,0.24301662529389836
6,-0.4420464417430522,0.1228471511383507,-0.3157474657038023,0.08045995593643064,0.8,0.13322201644491308,0.8,0.24301662529389836
7,-0.36031474073178676,0.22286980603599693,-0.25736767769558766,0.14191255791010088,1.0,0.13096630792649328,0.8,0.24301662529389836
8,-0.27229818714680887,0.36553523763131357,-0.194498708364013,0.224035169177672,1.0,0.16147764015881566,0.8,0.24301662529389836
9,-0.1799049347117485,0.5372892141735659,-0.12850352550562466,0.32072569909048226,1.0,0.22258001018401535,0.8,0.24301662529389836
10,-0.08493231697621646,0.7258979930169275,-0.060665939001397946,0.4260778847403866,1.0,0.30080052265076507,0.8,0.24301662529389836


==> figures/d1-d2_highY.csv <==
,d1,d2
0,0.1946998459160709,0.5325443601627576
1,0.20182355845898273,0.5466394495421202
2,0.20925852060357772,0.5610695589262186
3,0.21701994536034414,0.5758356388335845
4,0.22512381674163592,0.5909378149790464
5,0.23358692071678544,0.6063752947767558
6,0.24242688400181348,0.6221462908255334
7,0.25166220968570674,0.6382479061454279
8,0.2613123068223395,0.6546760280336942
9,0.27139753078034906,0.6714252169468006
10,0.2819392186738037,0.6884885926705956
11,0.2929597148071581,0.7058577115256971
12,0.30448240830955725,0.723522427229106
13,0.31653176449937537,0.7414707708459063
14,0.32913334113103876,0.7596888024586238
15,0.34231381717241893,0.778160469170788
16,0.3561010113038,0.7968674730862356
17,0.3705238881353065,0.8157891010296434
18,0.38561256301946206,0.8349020994637832
19,0.4013982950961763,0.85418051724977
20,0.41791347002689905,0.8735955516109782
21,0.4351915698545213,0.893115433399943
22,0.4532671251264889,0.9127052569569374
23,0.472175651555604,0.9323268793608854
24,0.491953561700405,0.9519388024529772
25,0.512638053704502,0.971496048559962
26,0.5342669700429634,0.9909501121469141
27,0.5568786214145237,1.0102488585064178
28,0.5805115729096625,1.0293365002411399
29,0.6052043858689575,1.0481535943074942
30,0.6309953048814322,1.0666370403236314
31,0.6579218985189897,1.084720150058551
32,0.6860206150418182,1.102332730615308
33,0.7153262909242039,1.119401232774292
34,0.7458715519621156,1.1358489315730174
35,0.7776861434599329,1.1515961674672872
36,0.8107961595438586,1.1665606424961457
37,0.8452231335491457,1.1806577690531823
38,0.8809830743837951,1.1938010893392552
39,0.9180852790174446,1.2059027490631946
40,0.9565311329436825,1.2168740379909497
41,0.9963126497195763,1.226626002351564
42,1.0374109200328643,1.2350700952448035
43,1.0797944183754666,1.2421189308339051
44,1.1234171485794626,1.2476870287927082
45,1.1682166355631096,1.2516916965661862
46,1.2141118184935602,1.2540538481289598
47,1.2610007949150561,1.2546989710439507
48,1.3087585191898574,1.2535580042305705
49,1.357234444111421,1.2505683341129028
50,1.4062501733294248,1.2456747037681912
51,1.4555972044331298,1.2388301392560062
52,1.5050347961442732,1.2299968519475943
53,1.5542881471981587,1.2191470832343485
54,1.6030468874043327,1.206263869057919
55,1.6509640719206737,1.191341747151168
56,1.6976559126619308,1.1743873334074277
57,1.7427022033313282,1.1554198147581596
58,1.7856477629347742,1.1344712820606997
59,1.8260050282998903,1.111586946507704
60,1.8632579024092812,1.086825184534107
61,1.8968670890573862,1.0602574361774981
62,1.926276906908474,1.0319679336581515
63,1.950923758073853,1.002053267134424
64,1.9702462125446143,0.9706217908019611
65,1.9836965142266698,0.9377928712843238
66,1.990753624017922,0.9036959913359676
67,1.9909372442696394,0.8684697247977382
68,1.9838225285325426,0.8322605855167635
69,1.9690552804792436,0.7952217968466765
70,1.9463666000200768,0.7575119574401209
71,1.9155867047929536,0.7192936888933781
72,1.8766572733330862,0.6807322117488968
73,1.8296412694112878,0.6419939591905084
74,1.7747300561438946,0.6032451607083573
75,1.7122469807528033,0.5646505140952452
76,1.6426470601399668,0.526371878952999
77,1.5665126712602262,0.4885670742911361
78,1.4845449710206258,0.4513887642409699
79,1.3975515394956233,0.4149834586608302
80,1.3064304004583747,0.379490639819038
81,1.2121512472086156,0.34504201653576794
82,1.1157344699970335,0.3117609209175407
83,1.018229027324095,0.27976184386258274
84,0.920690022048082,0.24915010527232062
85,0.8241569755414059,0.22002167173953568
86,0.7296336476100241,0.19246311084259754
87,0.6380701601444533,0.166551644338978
88,0.5503478887722796,0.14235534502730643
89,0.46726798831984184,0.11993343059800873
90,0.3895429703065973,0.09933665199673837
91,0.31779211845538524,0.08060776973191056
92,0.25254022608601506,0.06378210401853335
93,0.19421948140433817,0.048888144264193495
94,0.14317413132008952,0.03594821475357105
95,0.09966749254404858,0.02497917862857569
96,0.06389090736842826,0.01599317464187334
97,0.03597408922336361,0.008998378078912498
98,0.015996576054981056,0.003999785289129467
99,0.0039998908894186965,0.0009999931280265625
100,0.0,0.0


==> figures/delay_adv/cons_inc_1_d_adv_0.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.8,-0.95,-0.5,0.0,0.5,0.9962429422585637,1.0,0.6578929472116777
1,-0.7895652164372824,-0.9367441859348681,-0.4934782608782964,0.0,0.5,0.9824241218205951,1.0,0.6578929472116777
2,-0.761119089396436,-0.9008610050137351,-0.47569943278017707,0.0,0.5,0.9449946723327598,1.0,0.6578929472116777
3,-0.7183861048162977,-0.8473187413228764,-0.4489913190522845,0.0,0.5,0.889113378593429,1.0,0.6578929472116777
4,-0.6610138711029798,-0.7750766080757399,-0.4131336749768027,0.0,0.5,0.8137495560783711,1.0,0.6578929472116777
5,-0.5890928482336174,-0.6837886347597528,-0.3681830367040343,0.0,0.5,0.7185875324945754,1.0,0.6578929472116777
6,-0.5051959366643376,-0.5769603613620325,-0.3157474657038023,0.0,0.5,0.6072676359993935,0.8,0.6578929472116777
7,-0.41178828082688684,-0.44069204453515964,-0.25736767769558766,0.006593405963459107,0.7000000000000001,0.47319128996547105,0.6400000000000001,0.6578929472116777
8,-0.31119793534239965,-0.2481719270334089,-0.194498708364013,0.03015424657657593,0.9,0.30180153825606726,0.6400000000000001,0.6578929472116777
9,-0.20424626009254213,-0.08193325269562877,-0.13307057494768948,0.07075578254255803,1.0,0.1684634074148076,0.6,0.6578929472116777
10,-0.09302786320555209,0.043562549340919784,-0.07423098312903123,0.12241921417885783,1.0,0.08106599959276393,0.6,0.6578929472116777


==> figures/delay_adv/cons_inc_1_d_adv_ns.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.8,-0.95,-0.5,0.0,0.5,0.9962429422585637,1,0
1,-0.7895652164372824,-0.9367441859348681,-0.4934782608782964,0.0,0.5,0.9824241218205951,1,0
2,-0.761119089396436,-0.9008610050137351,-0.47569943278017707,0.0,0.5,0.9449946723327598,1,0
3,-0.7183861048162977,-0.8473187413228764,-0.4489913190522845,0.0,0.5,0.889113378593429,1,0
4,-0.6610138711029798,-0.7750766080757399,-0.4131336749768027,0.0,0.5,0.8137495560783711,1,0
5,-0.5890928482336174,-0.6837886347597528,-0.3681830367040343,0.0,0.5,0.7185875324945754,1,0
6,-0.5051959366643376,-0.5769603613620325,-0.3157474657038023,0.0,0.5,0.6072676359993935,1,0
7,-0.41178828082688684,-0.4579582319790241,-0.25736767769558766,0.0,0.5,0.48329231828034247,1,0
8,-0.31119793534239965,-0.32993239960903975,-0.194498708364013,0.0,0.5,0.3499629950282345,1,0
9,-0.20560564730818387,-0.19575110202702115,-0.12850352550562466,0.0,0.5,0.2103882865828084,1,0
10,-0.09470607982294316,-0.09250431915829345,-0.0579412932051715,-0.0022222222222222235,0.5,0.09748080099293627,1,0


==> figures/delay_adv/cons_inc_1_up_d_adv.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.9,0.85,-0.5,0.0,0.5,0.9394147114027968,1.0,0.33092588275575574
1,-0.8882608689778502,0.838139534302323,-0.4934782608782964,0.0,0.5,0.9264616487574652,1.0,0.33092588275575574
2,-0.8562589771987805,0.8060335300138436,-0.47569943278017707,0.0,0.5,0.8913560558804056,1.0,0.33092588275575574
3,-0.8081843702859315,0.7581272942826139,-0.4489913190522845,0.0,0.5,0.8389139660244157,1.0,0.33092588275575574
4,-0.7436406070897313,0.7186092174911406,-0.4131336749768027,0.016329704837531753,1.0,0.7761645096676931,1.0,0.33092588275575574
5,-0.6627294548138303,0.7079979439706877,-0.3681830367040343,0.06272830975006675,1.0,0.709316920190492,1.0,0.33092588275575574
6,-0.5683454271109493,0.7209729451462069,-0.3157474657038023,0.13409992166304002,1.0,0.6389254070698084,1.0,0.33092588275575574
7,-0.4632618115157734,0.7524248031083841,-0.25736767769558766,0.22553191166659772,1.0,0.5656929497469901,1.0,0.33092588275575574
8,-0.3500976700315675,0.7975723808593067,-0.194498708364013,0.3323091703753774,1.0,0.49059238875244915,1.0,0.33092588275575574
9,-0.2313063443044166,0.8520624221503436,-0.12850352550562466,0.4499015487178525,1.0,0.41509250495878786,1.0,0.33092588275575574
10,-0.10919869227652562,0.9119657749998272,-0.060665939001397946,0.5739242786558508,1.0,0.3415076593444707,1.0,0.33092588275575574


==> figures/delay_adv/cons_inc_1_up_ns.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.9,0.85,-0.5,0.0,0.5,0.9394147114027968,1,0
1,-0.8882608689778502,0.838139534302323,-0.4934782608782964,0.0,0.5,0.9264616487574652,1,0
2,-0.8562589771987805,0.8060335300138436,-0.47569943278017707,0.0,0.5,0.8913560558804056,1,0
3,-0.8081843702859315,0.7581272942826139,-0.4489913190522845,0.0,0.5,0.8389139660244157,1,0
4,-0.7436406070897313,0.693489597572013,-0.4131336749768027,0.0,0.5,0.7682204463012505,1,0
5,-0.6627294548138303,0.6118108872716035,-0.3681830367040343,0.0,0.5,0.6790214681476407,1,0
6,-0.5683454271109493,0.5162276991683383,-0.3157474657038023,0.0,0.5,0.5747145095572957,1,0
7,-0.4632618115157734,0.40975211374335124,-0.25736767769558766,0.0,0.5,0.4585729920729183,1,0
8,-0.3500976700315675,0.29520268726785,-0.194498708364013,0.0,0.5,0.33369996020704157,1,0
9,-0.2313063443044166,0.1751457382074841,-0.12850352550562466,0.0,0.5,0.20308729444557042,1,0
10,-0.10919869227652562,0.05189756295008434,-0.060665939001397946,0.0,0.5,0.07105480406434447,1,0


==> figures/for_heat_adv.csv <==
,X,Y,a
0,-0.99,-0.99,0.31216013565396483
1,-0.9642105263157895,-0.99,0.3107612452552987
2,-0.9384210526315789,-0.99,0.3092198893890682
3,-0.9126315789473685,-0.99,0.30780494867836816
4,-0.8868421052631579,-0.99,0.30675147706489125
5,-0.8610526315789474,-0.99,0.3065247689181416
6,-0.8352631578947368,-0.99,0.47224000830095586
7,-0.8094736842105263,-0.99,0.5507955900667497
8,-0.7836842105263158,-0.99,0.4476893837617175
9,-0.7578947368421053,-0.99,0.5536539628734309
10,-0.7321052631578948,-0.99,0.5206210897059729
11,-0.7063157894736842,-0.99,0.3114997386212429
12,-0.6805263157894736,-0.99,0.31215048363746956
13,-0.6547368421052632,-0.99,0.3114883092148193
14,-0.6289473684210527,-0.99,0.31505547321427974
15,-0.6031578947368421,-0.99,0.30809962373702293
16,-0.5773684210526315,-0.99,0.30656079308692086
17,-0.5515789473684211,-0.99,0.30550457506390616
18,-0.5257894736842106,-0.99,0.30502454739258633
19,-0.5,-0.99,0.30479851952958736
20,-0.99,-0.8857894736842105,0.2951125891768312
21,-0.9642105263157895,-0.8857894736842105,0.29664823465868506
22,-0.9384210526315789,-0.8857894736842105,0.29528277209918674
23,-0.9126315789473685,-0.8857894736842105,0.2941694010887278
24,-0.8868421052631579,-0.8857894736842105,0.29337953101677006
25,-0.8610526315789474,-0.8857894736842105,0.2924643892228648
26,-0.8352631578947368,-0.8857894736842105,0.2920414597869968
27,-0.8094736842105263,-0.8857894736842105,0.5130041218343325
28,-0.7836842105263158,-0.8857894736842105,0.5502680854860048
29,-0.7578947368421053,-0.8857894736842105,0.29198516111647865
30,-0.7321052631578948,-0.8857894736842105,0.29172039287216434
31,-0.7063157894736842,-0.8857894736842105,0.2914521617652452
32,-0.6805263157894736,-0.8857894736842105,0.46734732913407306
33,-0.6547368421052632,-0.8857894736842105,0.40444733854285114
34,-0.6289473684210527,-0.8857894736842105,0.28985998468131513
35,-0.6031578947368421,-0.8857894736842105,0.2887121683219127
36,-0.5773684210526315,-0.8857894736842105,0.2876199850774349
37,-0.5515789473684211,-0.8857894736842105,0.2865867148426588
38,-0.5257894736842106,-0.8857894736842105,0.2856654339860668
39,-0.5,-0.8857894736842105,0.28557551332941233
40,-0.99,-0.781578947368421,0.29051489891780113
41,-0.9642105263157895,-0.781578947368421,0.30024897198494616
42,-0.9384210526315789,-0.781578947368421,0.28383481191428006
43,-0.9126315789473685,-0.781578947368421,0.2831326831504489
44,-0.8868421052631579,-0.781578947368421,0.28283332950267026
45,-0.8610526315789474,-0.781578947368421,0.2853001888260485
46,-0.8352631578947368,-0.781578947368421,0.28677575954962703
47,-0.8094736842105263,-0.781578947368421,0.4453207088936111
48,-0.7836842105263158,-0.781578947368421,0.28965413920937444
49,-0.7578947368421053,-0.781578947368421,0.29032686579082856
50,-0.7321052631578948,-0.781578947368421,0.28954517046461453
51,-0.7063157894736842,-0.781578947368421,0.2876875118256449
52,-0.6805263157894736,-0.781578947368421,0.2869533172264038
53,-0.6547368421052632,-0.781578947368421,0.28639320334585905
54,-0.6289473684210527,-0.781578947368421,0.4325066502233487
55,-0.6031578947368421,-0.781578947368421,0.3705467058896642
56,-0.5773684210526315,-0.781578947368421,0.2831959249639125
57,-0.5515789473684211,-0.781578947368421,0.2819146610375654
58,-0.5257894736842106,-0.781578947368421,0.28008565029338384
59,-0.5,-0.781578947368421,0.27705065036636
60,-0.99,-0.6773684210526316,0.3638081627578552
61,-0.9642105263157895,-0.6773684210526316,0.3513323855249843
62,-0.9384210526315789,-0.6773684210526316,0.33042692712355637
63,-0.9126315789473685,-0.6773684210526316,0.3516633717312425
64,-0.8868421052631579,-0.6773684210526316,0.3343330653311683
65,-0.8610526315789474,-0.6773684210526316,0.3752166575483676
66,-0.8352631578947368,-0.6773684210526316,0.3767946419813633
67,-0.8094736842105263,-0.6773684210526316,0.4115655841148643
68,-0.7836842105263158,-0.6773684210526316,0.40153237458898383
69,-0.7578947368421053,-0.6773684210526316,0.36978250316185884
70,-0.7321052631578948,-0.6773684210526316,0.39253100020912807
71,-0.7063157894736842,-0.6773684210526316,0.30733510497931693
72,-0.6805263157894736,-0.6773684210526316,0.40201192197601693
73,-0.6547368421052632,-0.6773684210526316,0.40529162647869
74,-0.6289473684210527,-0.6773684210526316,0.32187253712260766
75,-0.6031578947368421,-0.6773684210526316,0.3888292693136316
76,-0.5773684210526315,-0.6773684210526316,0.33561567383254626
77,-0.5515789473684211,-0.6773684210526316,0.3028790400036153
78,-0.5257894736842106,-0.6773684210526316,0.301610193711033
79,-0.5,-0.6773684210526316,0.3010615419361697
80,-0.99,-0.5731578947368421,0.2717546743910676
81,-0.9642105263157895,-0.5731578947368421,0.27718134738793015
82,-0.9384210526315789,-0.5731578947368421,0.2835220065985028
83,-0.9126315789473685,-0.5731578947368421,0.3020591474890356
84,-0.8868421052631579,-0.5731578947368421,0.2938586278125409
85,-0.8610526315789474,-0.5731578947368421,0.2964900166516518
86,-0.8352631578947368,-0.5731578947368421,0.29859428226715984
87,-0.8094736842105263,-0.5731578947368421,0.3020673435052254
88,-0.7836842105263158,-0.5731578947368421,0.3939745560319589
89,-0.7578947368421053,-0.5731578947368421,0.35593601132300884
90,-0.7321052631578948,-0.5731578947368421,0.39498358986243787
91,-0.7063157894736842,-0.5731578947368421,0.3953863272343082
92,-0.6805263157894736,-0.5731578947368421,0.39912733358511177
93,-0.6547368421052632,-0.5731578947368421,0.39304942803416193
94,-0.6289473684210527,-0.5731578947368421,0.40676342697523704
95,-0.6031578947368421,-0.5731578947368421,0.4218179753312675
96,-0.5773684210526315,-0.5731578947368421,0.39217192840513626
97,-0.5515789473684211,-0.5731578947368421,0.34218904581248927
98,-0.5257894736842106,-0.5731578947368421,0.39496227526124866
99,-0.5,-0.5731578947368421,0.4192427890358452
100,-0.99,-0.46894736842105256,0.296925858729554
101,-0.9642105263157895,-0.46894736842105256,0.30956359244655
102,-0.9384210526315789,-0.46894736842105256,0.34431730885281175
103,-0.9126315789473685,-0.46894736842105256,0.33747260169635285
104,-0.8868421052631579,-0.46894736842105256,0.3579079727789078
105,-0.8610526315789474,-0.46894736842105256,0.3534059666986502
106,-0.8352631578947368,-0.46894736842105256,0.3005124865647376
107,-0.8094736842105263,-0.46894736842105256,0.31583345706633387
108,-0.7836842105263158,-0.46894736842105256,0.3257734329196139
109,-0.7578947368421053,-0.46894736842105256,0.34737381018648106
110,-0.7321052631578948,-0.46894736842105256,0.3974831220610388
111,-0.7063157894736842,-0.46894736842105256,0.33355222149415925
112,-0.6805263157894736,-0.46894736842105256,0.33621604648561765
113,-0.6547368421052632,-0.46894736842105256,0.31220469641331217
114,-0.6289473684210527,-0.46894736842105256,0.3139444773454443
115,-0.6031578947368421,-0.46894736842105256,0.41198221219279396
116,-0.5773684210526315,-0.46894736842105256,0.4056172943659062
117,-0.5515789473684211,-0.46894736842105256,0.40849168888474524
118,-0.5257894736842106,-0.46894736842105256,0.31811341333077703
119,-0.5,-0.46894736842105256,0.31824207893681905
120,-0.99,-0.36473684210526314,0.35567933781008765
121,-0.9642105263157895,-0.36473684210526314,0.32291162552668373
122,-0.9384210526315789,-0.36473684210526314,0.3391920285170372
123,-0.9126315789473685,-0.36473684210526314,0.3233320561038446
124,-0.8868421052631579,-0.36473684210526314,0.27486787285527126
125,-0.8610526315789474,-0.36473684210526314,0.3541645165969591
126,-0.8352631578947368,-0.36473684210526314,0.35055883556010814
127,-0.8094736842105263,-0.36473684210526314,0.34199456728380523
128,-0.7836842105263158,-0.36473684210526314,0.36027472328756965
129,-0.7578947368421053,-0.36473684210526314,0.36280985669848603
130,-0.7321052631578948,-0.36473684210526314,0.36588617499309123
131,-0.7063157894736842,-0.36473684210526314,0.33117858900963526
132,-0.6805263157894736,-0.36473684210526314,0.30925728056047375
133,-0.6547368421052632,-0.36473684210526314,0.31129415595395393
134,-0.6289473684210527,-0.36473684210526314,0.31270459142137963
135,-0.6031578947368421,-0.36473684210526314,0.33403413853257774
136,-0.5773684210526315,-0.36473684210526314,0.34756051964757523
137,-0.5515789473684211,-0.36473684210526314,0.34509810323634993
138,-0.5257894736842106,-0.36473684210526314,0.4621028387889054
139,-0.5,-0.36473684210526314,0.4435541865199898
140,-0.99,-0.2605263157894737,0.28870425022819146
141,-0.9642105263157895,-0.2605263157894737,0.34713698880750493
142,-0.9384210526315789,-0.2605263157894737,0.33511889244802534
143,-0.9126315789473685,-0.2605263157894737,0.294300489716137
144,-0.8868421052631579,-0.2605263157894737,0.3014988692509739
145,-0.8610526315789474,-0.2605263157894737,0.3064439078986956
146,-0.8352631578947368,-0.2605263157894737,0.3217664816095215
147,-0.8094736842105263,-0.2605263157894737,0.3302425591089455
148,-0.7836842105263158,-0.2605263157894737,0.30936671632616325
149,-0.7578947368421053,-0.2605263157894737,0.3017083780205515
150,-0.7321052631578948,-0.2605263157894737,0.27770565627924937
151,-0.7063157894736842,-0.2605263157894737,0.28270348546376595
152,-0.6805263157894736,-0.2605263157894737,0.33646819447405363
153,-0.6547368421052632,-0.2605263157894737,0.2909324942018071
154,-0.6289473684210527,-0.2605263157894737,0.29505364460548916
155,-0.6031578947368421,-0.2605263157894737,0.29845497045109337
156,-0.5773684210526315,-0.2605263157894737,0.3030557105908641
157,-0.5515789473684211,-0.2605263157894737,0.6714135929938684
158,-0.5257894736842106,-0.2605263157894737,0.6277005712718037
159,-0.5,-0.2605263157894737,0.6743488293433529
160,-0.99,-0.15631578947368419,0.3022438592150156
161,-0.9642105263157895,-0.15631578947368419,0.2784298700964893
162,-0.9384210526315789,-0.15631578947368419,0.2743714244696532
163,-0.9126315789473685,-0.15631578947368419,0.26448652378549486
164,-0.8868421052631579,-0.15631578947368419,0.27781642119782546
165,-0.8610526315789474,-0.15631578947368419,0.26427322853257673
166,-0.8352631578947368,-0.15631578947368419,0.2595525403557565
167,-0.8094736842105263,-0.15631578947368419,0.27435235195503793
168,-0.7836842105263158,-0.15631578947368419,0.26854947224071174
169,-0.7578947368421053,-0.15631578947368419,0.2677116010856719
170,-0.7321052631578948,-0.15631578947368419,0.27343415479540856
171,-0.7063157894736842,-0.15631578947368419,0.28204234738986633
172,-0.6805263157894736,-0.15631578947368419,0.5475446192136217
173,-0.6547368421052632,-0.15631578947368419,0.5332229277911058
174,-0.6289473684210527,-0.15631578947368419,
175,-0.6031578947368421,-0.15631578947368419,
176,-0.5773684210526315,-0.15631578947368419,
177,-0.5515789473684211,-0.15631578947368419,
178,-0.5257894736842106,-0.15631578947368419,
179,-0.5,-0.15631578947368419,
180,-0.99,-0.052105263157894655,0.28680372558787764
181,-0.9642105263157895,-0.052105263157894655,0.29364534415869203
182,-0.9384210526315789,-0.052105263157894655,0.27354945713329226
183,-0.9126315789473685,-0.052105263157894655,0.27940220826231416
184,-0.8868421052631579,-0.052105263157894655,0.27438322976615226
185,-0.8610526315789474,-0.052105263157894655,0.2718310220280565
186,-0.8352631578947368,-0.052105263157894655,0.26202417685541396
187,-0.8094736842105263,-0.052105263157894655,0.2679833699900278
188,-0.7836842105263158,-0.052105263157894655,0.23982461959225185
189,-0.7578947368421053,-0.052105263157894655,0.26085882304014923
190,-0.7321052631578948,-0.052105263157894655,0.2693841323422449
191,-0.7063157894736842,-0.052105263157894655,0.26448480710984523
192,-0.6805263157894736,-0.052105263157894655,0.26540492735850135
193,-0.6547368421052632,-0.052105263157894655,0.26117337997353934
194,-0.6289473684210527,-0.052105263157894655,
195,-0.6031578947368421,-0.052105263157894655,
196,-0.5773684210526315,-0.052105263157894655,
197,-0.5515789473684211,-0.052105263157894655,
198,-0.5257894736842106,-0.052105263157894655,
199,-0.5,-0.052105263157894655,
200,-0.99,0.05210526315789488,0.11616976985867918
201,-0.9642105263157895,0.05210526315789488,0.12692301517298904
202,-0.9384210526315789,0.05210526315789488,0.13774673343221436
203,-0.9126315789473685,0.05210526315789488,0.2894108113759012
204,-0.8868421052631579,0.05210526315789488,0.261494071306485
205,-0.8610526315789474,0.05210526315789488,0.2670848595949226
206,-0.8352631578947368,0.05210526315789488,0.22122937578095145
207,-0.8094736842105263,0.05210526315789488,0.20841063732114679
208,-0.7836842105263158,0.05210526315789488,0.21825883950759128
209,-0.7578947368421053,0.05210526315789488,0.2181116557251465
210,-0.7321052631578948,0.05210526315789488,0.21765952409014733
211,-0.7063157894736842,0.05210526315789488,0.2250966674929614
212,-0.6805263157894736,0.05210526315789488,0.2613075909864376
213,-0.6547368421052632,0.05210526315789488,0.3007269336510302
214,-0.6289473684210527,0.05210526315789488,
215,-0.6031578947368421,0.05210526315789488,
216,-0.5773684210526315,0.05210526315789488,
217,-0.5515789473684211,0.05210526315789488,
218,-0.5257894736842106,0.05210526315789488,
219,-0.5,0.05210526315789488,
220,-0.99,0.15631578947368419,0.2833759338274562
221,-0.9642105263157895,0.15631578947368419,0.23835498058353374
222,-0.9384210526315789,0.15631578947368419,0.22424842960520214
223,-0.9126315789473685,0.15631578947368419,0.23436325446930698
224,-0.8868421052631579,0.15631578947368419,0.19088890102559058
225,-0.8610526315789474,0.15631578947368419,0.20710558117082364
226,-0.8352631578947368,0.15631578947368419,0.21304763591952627
227,-0.8094736842105263,0.15631578947368419,0.19405951916682623
228,-0.7836842105263158,0.15631578947368419,0.20603630485488286
229,-0.7578947368421053,0.15631578947368419,0.23606163113050904
230,-0.7321052631578948,0.15631578947368419,0.24626964863914483
231,-0.7063157894736842,0.15631578947368419,0.2463785808232032
232,-0.6805263157894736,0.15631578947368419,0.24673556434765426
233,-0.6547368421052632,0.15631578947368419,0.24720651892566786
234,-0.6289473684210527,0.15631578947368419,
235,-0.6031578947368421,0.15631578947368419,
236,-0.5773684210526315,0.15631578947368419,
237,-0.5515789473684211,0.15631578947368419,
238,-0.5257894736842106,0.15631578947368419,
239,-0.5,0.15631578947368419,
240,-0.99,0.2605263157894737,0.20143097117455047
241,-0.9642105263157895,0.2605263157894737,0.20397087131509622
242,-0.9384210526315789,0.2605263157894737,0.19130382243790905
243,-0.9126315789473685,0.2605263157894737,0.19126509295209615
244,-0.8868421052631579,0.2605263157894737,0.2002954569662026
245,-0.8610526315789474,0.2605263157894737,0.19358706158489108
246,-0.8352631578947368,0.2605263157894737,0.18787483016786954
247,-0.8094736842105263,0.2605263157894737,0.23340394913208265
248,-0.7836842105263158,0.2605263157894737,0.2458788808478561
249,-0.7578947368421053,0.2605263157894737,0.24634786770111003
250,-0.7321052631578948,0.2605263157894737,0.2468593307457056
251,-0.7063157894736842,0.2605263157894737,0.24721684410079975
252,-0.6805263157894736,0.2605263157894737,0.24766572308633336
253,-0.6547368421052632,0.2605263157894737,0.2485657416997625
254,-0.6289473684210527,0.2605263157894737,0.25060545465171924
255,-0.6031578947368421,0.2605263157894737,0.2520988989162487
256,-0.5773684210526315,0.2605263157894737,0.2536953321859769
257,-0.5515789473684211,0.2605263157894737,0.25534680416349625
258,-0.5257894736842106,0.2605263157894737,0.25683809580999417
259,-0.5,0.2605263157894737,0.22489003923789536
260,-0.99,0.36473684210526325,0.18800953004424903
261,-0.9642105263157895,0.36473684210526325,0.2124171561059459
262,-0.9384210526315789,0.36473684210526325,0.19636413003663528
263,-0.9126315789473685,0.36473684210526325,0.1952983533350295
264,-0.8868421052631579,0.36473684210526325,0.2084265508088338
265,-0.8610526315789474,0.36473684210526325,0.19798622615114297
266,-0.8352631578947368,0.36473684210526325,0.20192373858910054
267,-0.8094736842105263,0.36473684210526325,0.18288515700319832
268,-0.7836842105263158,0.36473684210526325,0.22572431756337918
269,-0.7578947368421053,0.36473684210526325,0.2461712791630465
270,-0.7321052631578948,0.36473684210526325,0.24655483063995418
271,-0.7063157894736842,0.36473684210526325,0.19932992707215713
272,-0.6805263157894736,0.36473684210526325,0.22491911302424722
273,-0.6547368421052632,0.36473684210526325,0.2289043385710011
274,-0.6289473684210527,0.36473684210526325,0.2290467954466219
275,-0.6031578947368421,0.36473684210526325,0.2518894831200752
276,-0.5773684210526315,0.36473684210526325,0.23268319441358248
277,-0.5515789473684211,0.36473684210526325,0.23183205511161428
278,-0.5257894736842106,0.36473684210526325,0.2225181048218031
279,-0.5,0.36473684210526325,0.22517525794450305
280,-0.99,0.46894736842105256,0.20732135125920634
281,-0.9642105263157895,0.46894736842105256,0.21357480099909587
282,-0.9384210526315789,0.46894736842105256,0.2270765534066122
283,-0.9126315789473685,0.46894736842105256,0.1893723093449874
284,-0.8868421052631579,0.46894736842105256,0.17843111919442234
285,-0.8610526315789474,0.46894736842105256,0.20210592695050064
286,-0.8352631578947368,0.46894736842105256,0.18331213977930413
287,-0.8094736842105263,0.46894736842105256,0.20035593248013375
288,-0.7836842105263158,0.46894736842105256,0.1937430406134093
289,-0.7578947368421053,0.46894736842105256,0.1954272104317964
290,-0.7321052631578948,0.46894736842105256,0.21189805779704116
291,-0.7063157894736842,0.46894736842105256,0.20501879703406672
292,-0.6805263157894736,0.46894736842105256,0.2189103299931739
293,-0.6547368421052632,0.46894736842105256,0.22514949169359072
294,-0.6289473684210527,0.46894736842105256,0.21349192554065985
295,-0.6031578947368421,0.46894736842105256,0.19461089354065048
296,-0.5773684210526315,0.46894736842105256,0.19926567673465176
297,-0.5515789473684211,0.46894736842105256,0.23119006208575174
298,-0.5257894736842106,0.46894736842105256,0.20591383069042818
299,-0.5,0.46894736842105256,0.2158951405307238
300,-0.99,0.5731578947368421,0.21615820093978755
301,-0.9642105263157895,0.5731578947368421,0.20893677628357255
302,-0.9384210526315789,0.5731578947368421,0.22357381542501936
303,-0.9126315789473685,0.5731578947368421,0.19536550950863985
304,-0.8868421052631579,0.5731578947368421,0.22838256398379214
305,-0.8610526315789474,0.5731578947368421,0.2126741107476982
306,-0.8352631578947368,0.5731578947368421,0.21371237860557285
307,-0.8094736842105263,0.5731578947368421,0.2053916347468494
308,-0.7836842105263158,0.5731578947368421,0.2129685121822566
309,-0.7578947368421053,0.5731578947368421,0.20535097367033756
310,-0.7321052631578948,0.5731578947368421,0.21272654532156884
311,-0.7063157894736842,0.5731578947368421,0.20727881456619376
312,-0.6805263157894736,0.5731578947368421,0.19753790413309938
313,-0.6547368421052632,0.5731578947368421,0.20357951988836845
314,-0.6289473684210527,0.5731578947368421,0.21374167381094122
315,-0.6031578947368421,0.5731578947368421,0.2056656332938457
316,-0.5773684210526315,0.5731578947368421,0.2072731459379944
317,-0.5515789473684211,0.5731578947368421,0.21280494893665028
318,-0.5257894736842106,0.5731578947368421,0.21417660851550502
319,-0.5,0.5731578947368421,0.2310292906041806
320,-0.99,0.6773684210526316,0.24997510039931953
321,-0.9642105263157895,0.6773684210526316,0.2546287665617505
322,-0.9384210526315789,0.6773684210526316,0.2508342740828841
323,-0.9126315789473685,0.6773684210526316,0.23726237871805617
324,-0.8868421052631579,0.6773684210526316,0.23892476903872564
325,-0.8610526315789474,0.6773684210526316,0.22796460981853447
326,-0.8352631578947368,0.6773684210526316,0.22096239311200438
327,-0.8094736842105263,0.6773684210526316,0.22826590693908416
328,-0.7836842105263158,0.6773684210526316,0.21437968203395466
329,-0.7578947368421053,0.6773684210526316,0.19469330819338443
330,-0.7321052631578948,0.6773684210526316,0.2023014511540327
331,-0.7063157894736842,0.6773684210526316,0.2026688362005189
332,-0.6805263157894736,0.6773684210526316,0.21111311272641226
333,-0.6547368421052632,0.6773684210526316,0.21857354202087845
334,-0.6289473684210527,0.6773684210526316,0.23842547157538588
335,-0.6031578947368421,0.6773684210526316,0.23889589151931295
336,-0.5773684210526315,0.6773684210526316,0.24282106542304902
337,-0.5515789473684211,0.6773684210526316,0.2491035321537423
338,-0.5257894736842106,0.6773684210526316,0.24920739158264213
339,-0.5,0.6773684210526316,0.2494176548182378
340,-0.99,0.7815789473684212,0.24575592791247627
341,-0.9642105263157895,0.7815789473684212,0.22857434776410437
342,-0.9384210526315789,0.7815789473684212,0.229905187774948
343,-0.9126315789473685,0.7815789473684212,0.22949853964001754
344,-0.8868421052631579,0.7815789473684212,0.16459763975725136
345,-0.8610526315789474,0.7815789473684212,0.16376967394867853
346,-0.8352631578947368,0.7815789473684212,0.16265351943176443
347,-0.8094736842105263,0.7815789473684212,0.21346354413663807
348,-0.7836842105263158,0.7815789473684212,0.21950963615195157
349,-0.7578947368421053,0.7815789473684212,0.215643145461151
350,-0.7321052631578948,0.7815789473684212,0.21076903585165502
351,-0.7063157894736842,0.7815789473684212,0.19790679170022246
352,-0.6805263157894736,0.7815789473684212,0.2051384366470665
353,-0.6547368421052632,0.7815789473684212,0.2201635319863155
354,-0.6289473684210527,0.7815789473684212,0.20623816441151693
355,-0.6031578947368421,0.7815789473684212,0.21545365841100814
356,-0.5773684210526315,0.7815789473684212,0.2440038369084661
357,-0.5515789473684211,0.7815789473684212,0.22749226520485646
358,-0.5257894736842106,0.7815789473684212,0.23296853901854586
359,-0.5,0.7815789473684212,0.24127271522354113
360,-0.99,0.8857894736842107,0.19599638331658736
361,-0.9642105263157895,0.8857894736842107,0.19249754611045605
362,-0.9384210526315789,0.8857894736842107,0.18910724907502857
363,-0.9126315789473685,0.8857894736842107,0.20946998795487048
364,-0.8868421052631579,0.8857894736842107,0.20972528631810863
365,-0.8610526315789474,0.8857894736842107,0.20918386465788555
366,-0.8352631578947368,0.8857894736842107,0.24056050518776426
367,-0.8094736842105263,0.8857894736842107,0.22954536771957895
368,-0.7836842105263158,0.8857894736842107,0.23397794897165997
369,-0.7578947368421053,0.8857894736842107,0.2271276395974752
370,-0.7321052631578948,0.8857894736842107,0.2349627440481136
371,-0.7063157894736842,0.8857894736842107,0.2354498274701366
372,-0.6805263157894736,0.8857894736842107,0.15498779280304653
373,-0.6547368421052632,0.8857894736842107,0.15171547447200578
374,-0.6289473684210527,0.8857894736842107,0.20000363216983857
375,-0.6031578947368421,0.8857894736842107,0.21222593899400305
376,-0.5773684210526315,0.8857894736842107,0.242114325670929
377,-0.5515789473684211,0.8857894736842107,0.2347586826553695
378,-0.5257894736842106,0.8857894736842107,0.23934040401844614
379,-0.5,0.8857894736842107,0.22753801683905905
380,-0.99,0.99,0.22202211113789283
381,-0.9642105263157895,0.99,0.22106177823781667
382,-0.9384210526315789,0.99,0.21824706802453134
383,-0.9126315789473685,0.99,0.2149783120276984
384,-0.8868421052631579,0.99,0.21648751282912046
385,-0.8610526315789474,0.99,0.20478876049583414
386,-0.8352631578947368,0.99,0.20254860978068492
387,-0.8094736842105263,0.99,0.18676602870580528
388,-0.7836842105263158,0.99,0.18330629954296374
389,-0.7578947368421053,0.99,0.17997892063541682
390,-0.7321052631578948,0.99,0.17687362406042234
391,-0.7063157894736842,0.99,0.1739528579616338
392,-0.6805263157894736,0.99,0.17088856427845728
393,-0.6547368421052632,0.99,0.16681945105605905
394,-0.6289473684210527,0.99,0.1625327191900193
395,-0.6031578947368421,0.99,0.2020034840830518
396,-0.5773684210526315,0.99,0.20081661886034835
397,-0.5515789473684211,0.99,0.18958640253897374
398,-0.5257894736842106,0.99,0.19945248157780285
399,-0.5,0.99,0.25124175228198514


==> figures/for_heat_delay.csv <==
,X,Y,b
0,-0.99,-0.99,0.79
1,-0.9642105263157895,-0.99,0.79
2,-0.9384210526315789,-0.99,0.78
3,-0.9126315789473685,-0.99,0.77
4,-0.8868421052631579,-0.99,0.75
5,-0.8610526315789474,-0.99,0.78
6,-0.8352631578947368,-0.99,0.79
7,-0.8094736842105263,-0.99,0.79
8,-0.7836842105263158,-0.99,0.7699999999999999
9,-0.7578947368421053,-0.99,0.78
10,-0.7321052631578948,-0.99,0.78
11,-0.7063157894736842,-0.99,0.7
12,-0.6805263157894736,-0.99,0.7
13,-0.6547368421052632,-0.99,0.7
14,-0.6289473684210527,-0.99,0.7300000000000001
15,-0.6031578947368421,-0.99,0.7
16,-0.5773684210526315,-0.99,0.7
17,-0.5515789473684211,-0.99,0.7
18,-0.5257894736842106,-0.99,0.7
19,-0.5,-0.99,0.7
20,-0.99,-0.8857894736842105,0.6599999999999999
21,-0.9642105263157895,-0.8857894736842105,0.79
22,-0.9384210526315789,-0.8857894736842105,0.78
23,-0.9126315789473685,-0.8857894736842105,0.78
24,-0.8868421052631579,-0.8857894736842105,0.79
25,-0.8610526315789474,-0.8857894736842105,0.79
26,-0.8352631578947368,-0.8857894736842105,0.7699999999999999
27,-0.8094736842105263,-0.8857894736842105,0.78
28,-0.7836842105263158,-0.8857894736842105,0.79
29,-0.7578947368421053,-0.8857894736842105,0.7
30,-0.7321052631578948,-0.8857894736842105,0.7
31,-0.7063157894736842,-0.8857894736842105,0.7
32,-0.6805263157894736,-0.8857894736842105,0.78
33,-0.6547368421052632,-0.8857894736842105,0.76
34,-0.6289473684210527,-0.8857894736842105,0.7
35,-0.6031578947368421,-0.8857894736842105,0.7
36,-0.5773684210526315,-0.8857894736842105,0.7
37,-0.5515789473684211,-0.8857894736842105,0.7
38,-0.5257894736842106,-0.8857894736842105,0.7
39,-0.5,-0.8857894736842105,0.7
40,-0.99,-0.781578947368421,0.6599999999999999
41,-0.9642105263157895,-0.781578947368421,0.78
42,-0.9384210526315789,-0.781578947368421,0.79
43,-0.9126315789473685,-0.781578947368421,0.79
44,-0.8868421052631579,-0.781578947368421,0.8
45,-0.8610526315789474,-0.781578947368421,0.79
46,-0.8352631578947368,-0.781578947368421,0.78
47,-0.8094736842105263,-0.781578947368421,0.8
48,-0.7836842105263158,-0.781578947368421,0.7
49,-0.7578947368421053,-0.781578947368421,0.7
50,-0.7321052631578948,-0.781578947368421,0.7
51,-0.7063157894736842,-0.781578947368421,0.7
52,-0.6805263157894736,-0.781578947368421,0.7
53,-0.6547368421052632,-0.781578947368421,0.7
54,-0.6289473684210527,-0.781578947368421,0.75
55,-0.6031578947368421,-0.781578947368421,0.77
56,-0.5773684210526315,-0.781578947368421,0.7
57,-0.5515789473684211,-0.781578947368421,0.7
58,-0.5257894736842106,-0.781578947368421,0.7
59,-0.5,-0.781578947368421,0.7
60,-0.99,-0.6773684210526316,0.62
61,-0.9642105263157895,-0.6773684210526316,0.5999999999999999
62,-0.9384210526315789,-0.6773684210526316,0.61
63,-0.9126315789473685,-0.6773684210526316,0.62
64,-0.8868421052631579,-0.6773684210526316,0.62
65,-0.8610526315789474,-0.6773684210526316,0.6399999999999999
66,-0.8352631578947368,-0.6773684210526316,0.6299999999999999
67,-0.8094736842105263,-0.6773684210526316,0.63
68,-0.7836842105263158,-0.6773684210526316,0.6199999999999999
69,-0.7578947368421053,-0.6773684210526316,0.5999999999999999
70,-0.7321052631578948,-0.6773684210526316,0.6199999999999999
71,-0.7063157894736842,-0.6773684210526316,0.7
72,-0.6805263157894736,-0.6773684210526316,0.5999999999999999
73,-0.6547368421052632,-0.6773684210526316,0.61
74,-0.6289473684210527,-0.6773684210526316,0.6699999999999999
75,-0.6031578947368421,-0.6773684210526316,0.6299999999999999
76,-0.5773684210526315,-0.6773684210526316,0.6799999999999999
77,-0.5515789473684211,-0.6773684210526316,0.7
78,-0.5257894736842106,-0.6773684210526316,0.7
79,-0.5,-0.6773684210526316,0.7
80,-0.99,-0.5731578947368421,0.5999999999999999
81,-0.9642105263157895,-0.5731578947368421,0.5999999999999999
82,-0.9384210526315789,-0.5731578947368421,0.5999999999999999
83,-0.9126315789473685,-0.5731578947368421,0.5999999999999999
84,-0.8868421052631579,-0.5731578947368421,0.5999999999999999
85,-0.8610526315789474,-0.5731578947368421,0.5999999999999999
86,-0.8352631578947368,-0.5731578947368421,0.7
87,-0.8094736842105263,-0.5731578947368421,0.7
88,-0.7836842105263158,-0.5731578947368421,0.5999999999999999
89,-0.7578947368421053,-0.5731578947368421,0.5999999999999999
90,-0.7321052631578948,-0.5731578947368421,0.5999999999999999
91,-0.7063157894736842,-0.5731578947368421,0.5999999999999999
92,-0.6805263157894736,-0.5731578947368421,0.5999999999999999
93,-0.6547368421052632,-0.5731578947368421,0.5999999999999999
94,-0.6289473684210527,-0.5731578947368421,0.5999999999999999
95,-0.6031578947368421,-0.5731578947368421,0.5999999999999999
96,-0.5773684210526315,-0.5731578947368421,0.63
97,-0.5515789473684211,-0.5731578947368421,0.63
98,-0.5257894736842106,-0.5731578947368421,0.6299999999999999
99,-0.5,-0.5731578947368421,0.61
100,-0.99,-0.46894736842105256,0.5999999999999999
101,-0.9642105263157895,-0.46894736842105256,0.5999999999999999
102,-0.9384210526315789,-0.46894736842105256,0.5999999999999999
103,-0.9126315789473685,-0.46894736842105256,0.5999999999999999
104,-0.8868421052631579,-0.46894736842105256,0.5999999999999999
105,-0.8610526315789474,-0.46894736842105256,0.5999999999999999
106,-0.8352631578947368,-0.46894736842105256,0.5999999999999999
107,-0.8094736842105263,-0.46894736842105256,0.5999999999999999
108,-0.7836842105263158,-0.46894736842105256,0.5999999999999999
109,-0.7578947368421053,-0.46894736842105256,0.5999999999999999
110,-0.7321052631578948,-0.46894736842105256,0.5999999999999999
111,-0.7063157894736842,-0.46894736842105256,0.5999999999999999
112,-0.6805263157894736,-0.46894736842105256,0.61
113,-0.6547368421052632,-0.46894736842105256,0.5999999999999999
114,-0.6289473684210527,-0.46894736842105256,0.5999999999999999
115,-0.6031578947368421,-0.46894736842105256,0.5999999999999999
116,-0.5773684210526315,-0.46894736842105256,0.5999999999999999
117,-0.5515789473684211,-0.46894736842105256,0.5999999999999999
118,-0.5257894736842106,-0.46894736842105256,0.5999999999999999
119,-0.5,-0.46894736842105256,0.5999999999999999
120,-0.99,-0.36473684210526314,0.5999999999999999
121,-0.9642105263157895,-0.36473684210526314,0.5999999999999999
122,-0.9384210526315789,-0.36473684210526314,0.5999999999999999
123,-0.9126315789473685,-0.36473684210526314,0.5999999999999999
124,-0.8868421052631579,-0.36473684210526314,0.5999999999999999
125,-0.8610526315789474,-0.36473684210526314,0.5999999999999999
126,-0.8352631578947368,-0.36473684210526314,0.5999999999999999
127,-0.8094736842105263,-0.36473684210526314,0.5999999999999999
128,-0.7836842105263158,-0.36473684210526314,0.5999999999999999
129,-0.7578947368421053,-0.36473684210526314,0.5999999999999999
130,-0.7321052631578948,-0.36473684210526314,0.5999999999999999
131,-0.7063157894736842,-0.36473684210526314,0.5999999999999999
132,-0.6805263157894736,-0.36473684210526314,0.5999999999999999
133,-0.6547368421052632,-0.36473684210526314,0.5999999999999999
134,-0.6289473684210527,-0.36473684210526314,0.5999999999999999
135,-0.6031578947368421,-0.36473684210526314,0.5999999999999999
136,-0.5773684210526315,-0.36473684210526314,0.5999999999999999
137,-0.5515789473684211,-0.36473684210526314,0.5999999999999999
138,-0.5257894736842106,-0.36473684210526314,0.5999999999999999
139,-0.5,-0.36473684210526314,0.5999999999999999
140,-0.99,-0.2605263157894737,0.5999999999999999
141,-0.9642105263157895,-0.2605263157894737,0.5999999999999999
142,-0.9384210526315789,-0.2605263157894737,0.5999999999999999
143,-0.9126315789473685,-0.2605263157894737,0.5999999999999999
144,-0.8868421052631579,-0.2605263157894737,0.5999999999999999
145,-0.8610526315789474,-0.2605263157894737,0.5999999999999999
146,-0.8352631578947368,-0.2605263157894737,0.5999999999999999
147,-0.8094736842105263,-0.2605263157894737,0.5999999999999999
148,-0.7836842105263158,-0.2605263157894737,0.5999999999999999
149,-0.7578947368421053,-0.2605263157894737,0.5999999999999999
150,-0.7321052631578948,-0.2605263157894737,0.5999999999999999
151,-0.7063157894736842,-0.2605263157894737,0.5999999999999999
152,-0.6805263157894736,-0.2605263157894737,0.5999999999999999
153,-0.6547368421052632,-0.2605263157894737,0.5999999999999999
154,-0.6289473684210527,-0.2605263157894737,0.5999999999999999
155,-0.6031578947368421,-0.2605263157894737,0.5999999999999999
156,-0.5773684210526315,-0.2605263157894737,0.5999999999999999
157,-0.5515789473684211,-0.2605263157894737,0.5999999999999999
158,-0.5257894736842106,-0.2605263157894737,0.79
159,-0.5,-0.2605263157894737,0.8400000000000001
160,-0.99,-0.15631578947368419,0.5999999999999999
161,-0.9642105263157895,-0.15631578947368419,0.5999999999999999
162,-0.9384210526315789,-0.15631578947368419,0.5999999999999999
163,-0.9126315789473685,-0.15631578947368419,0.5999999999999999
164,-0.8868421052631579,-0.15631578947368419,0.5999999999999999
165,-0.8610526315789474,-0.15631578947368419,0.5999999999999999
166,-0.8352631578947368,-0.15631578947368419,0.5999999999999999
167,-0.8094736842105263,-0.15631578947368419,0.61
168,-0.7836842105263158,-0.15631578947368419,0.6199999999999999
169,-0.7578947368421053,-0.15631578947368419,0.5999999999999999
170,-0.7321052631578948,-0.15631578947368419,0.61
171,-0.7063157894736842,-0.15631578947368419,0.61
172,-0.6805263157894736,-0.15631578947368419,0.5999999999999999
173,-0.6547368421052632,-0.15631578947368419,0.5999999999999999
174,-0.6289473684210527,-0.15631578947368419,
175,-0.6031578947368421,-0.15631578947368419,
176,-0.5773684210526315,-0.15631578947368419,
177,-0.5515789473684211,-0.15631578947368419,
178,-0.5257894736842106,-0.15631578947368419,
179,-0.5,-0.15631578947368419,
180,-0.99,-0.052105263157894655,0.61
181,-0.9642105263157895,-0.052105263157894655,0.5999999999999999
182,-0.9384210526315789,-0.052105263157894655,0.6199999999999999
183,-0.9126315789473685,-0.052105263157894655,0.61
184,-0.8868421052631579,-0.052105263157894655,0.61
185,-0.8610526315789474,-0.052105263157894655,0.61
186,-0.8352631578947368,-0.052105263157894655,0.6199999999999999
187,-0.8094736842105263,-0.052105263157894655,0.61
188,-0.7836842105263158,-0.052105263157894655,0.5999999999999999
189,-0.7578947368421053,-0.052105263157894655,0.62
190,-0.7321052631578948,-0.052105263157894655,0.5999999999999999
191,-0.7063157894736842,-0.052105263157894655,0.61
192,-0.6805263157894736,-0.052105263157894655,0.5999999999999999
193,-0.6547368421052632,-0.052105263157894655,0.6300000000000001
194,-0.6289473684210527,-0.052105263157894655,
195,-0.6031578947368421,-0.052105263157894655,
196,-0.5773684210526315,-0.052105263157894655,
197,-0.5515789473684211,-0.052105263157894655,
198,-0.5257894736842106,-0.052105263157894655,
199,-0.5,-0.052105263157894655,
200,-0.99,0.05210526315789488,0.3
201,-0.9642105263157895,0.05210526315789488,0.3
202,-0.9384210526315789,0.05210526315789488,0.3
203,-0.9126315789473685,0.05210526315789488,0.5999999999999999
204,-0.8868421052631579,0.05210526315789488,0.6299999999999999
205,-0.8610526315789474,0.05210526315789488,0.62
206,-0.8352631578947368,0.05210526315789488,0.5999999999999999
207,-0.8094736842105263,0.05210526315789488,0.6199999999999999
208,-0.7836842105263158,0.05210526315789488,0.5999999999999999
209,-0.7578947368421053,0.05210526315789488,0.5999999999999999
210,-0.7321052631578948,0.05210526315789488,0.5999999999999999
211,-0.7063157894736842,0.05210526315789488,0.5999999999999999
212,-0.6805263157894736,0.05210526315789488,0.5999999999999999
213,-0.6547368421052632,0.05210526315789488,0.5999999999999999
214,-0.6289473684210527,0.05210526315789488,
215,-0.6031578947368421,0.05210526315789488,
216,-0.5773684210526315,0.05210526315789488,
217,-0.5515789473684211,0.05210526315789488,
218,-0.5257894736842106,0.05210526315789488,
219,-0.5,0.05210526315789488,
220,-0.99,0.15631578947368419,0.61
221,-0.9642105263157895,0.15631578947368419,0.5999999999999999
222,-0.9384210526315789,0.15631578947368419,0.5999999999999999
223,-0.9126315789473685,0.15631578947368419,0.5999999999999999
224,-0.8868421052631579,0.15631578947368419,0.5999999999999999
225,-0.8610526315789474,0.15631578947368419,0.5999999999999999
226,-0.8352631578947368,0.15631578947368419,0.5999999999999999
227,-0.8094736842105263,0.15631578947368419,0.5999999999999999
228,-0.7836842105263158,0.15631578947368419,0.5999999999999999
229,-0.7578947368421053,0.15631578947368419,0.5999999999999999
230,-0.7321052631578948,0.15631578947368419,0.5999999999999999
231,-0.7063157894736842,0.15631578947368419,0.5999999999999999
232,-0.6805263157894736,0.15631578947368419,0.5999999999999999
233,-0.6547368421052632,0.15631578947368419,0.5999999999999999
234,-0.6289473684210527,0.15631578947368419,
235,-0.6031578947368421,0.15631578947368419,
236,-0.5773684210526315,0.15631578947368419,
237,-0.5515789473684211,0.15631578947368419,
238,-0.5257894736842106,0.15631578947368419,
239,-0.5,0.15631578947368419,
240,-0.99,0.2605263157894737,0.5999999999999999
241,-0.9642105263157895,0.2605263157894737,0.5999999999999999
242,-0.9384210526315789,0.2605263157894737,0.5999999999999999
243,-0.9126315789473685,0.2605263157894737,0.5999999999999999
244,-0.8868421052631579,0.2605263157894737,0.5999999999999999
245,-0.8610526315789474,0.2605263157894737,0.5999999999999999
246,-0.8352631578947368,0.2605263157894737,0.5999999999999999
247,-0.8094736842105263,0.2605263157894737,0.5999999999999999
248,-0.7836842105263158,0.2605263157894737,0.5999999999999999
249,-0.7578947368421053,0.2605263157894737,0.5999999999999999
250,-0.7321052631578948,0.2605263157894737,0.5999999999999999
251,-0.7063157894736842,0.2605263157894737,0.5999999999999999
252,-0.6805263157894736,0.2605263157894737,0.5999999999999999
253,-0.6547368421052632,0.2605263157894737,0.5999999999999999
254,-0.6289473684210527,0.2605263157894737,0.5999999999999999
255,-0.6031578947368421,0.2605263157894737,0.5999999999999999
256,-0.5773684210526315,0.2605263157894737,0.5999999999999999
257,-0.5515789473684211,0.2605263157894737,0.5999999999999999
258,-0.5257894736842106,0.2605263157894737,0.5999999999999999
259,-0.5,0.2605263157894737,0.5999999999999999
260,-0.99,0.36473684210526325,0.5999999999999999
261,-0.9642105263157895,0.36473684210526325,0.5999999999999999
262,-0.9384210526315789,0.36473684210526325,0.5999999999999999
263,-0.9126315789473685,0.36473684210526325,0.5999999999999999
264,-0.8868421052631579,0.36473684210526325,0.5999999999999999
265,-0.8610526315789474,0.36473684210526325,0.5999999999999999
266,-0.8352631578947368,0.36473684210526325,0.5999999999999999
267,-0.8094736842105263,0.36473684210526325,0.5999999999999999
268,-0.7836842105263158,0.36473684210526325,0.5999999999999999
269,-0.7578947368421053,0.36473684210526325,0.5999999999999999
270,-0.7321052631578948,0.36473684210526325,0.5999999999999999
271,-0.7063157894736842,0.36473684210526325,0.74
272,-0.6805263157894736,0.36473684210526325,0.5999999999999999
273,-0.6547368421052632,0.36473684210526325,0.5999999999999999
274,-0.6289473684210527,0.36473684210526325,0.5999999999999999
275,-0.6031578947368421,0.36473684210526325,0.5999999999999999
276,-0.5773684210526315,0.36473684210526325,0.5999999999999999
277,-0.5515789473684211,0.36473684210526325,0.5999999999999999
278,-0.5257894736842106,0.36473684210526325,0.74
279,-0.5,0.36473684210526325,0.72
280,-0.99,0.46894736842105256,0.5999999999999999
281,-0.9642105263157895,0.46894736842105256,0.5999999999999999
282,-0.9384210526315789,0.46894736842105256,0.5999999999999999
283,-0.9126315789473685,0.46894736842105256,0.5999999999999999
284,-0.8868421052631579,0.46894736842105256,0.5999999999999999
285,-0.8610526315789474,0.46894736842105256,0.5999999999999999
286,-0.8352631578947368,0.46894736842105256,0.5999999999999999
287,-0.8094736842105263,0.46894736842105256,0.5999999999999999
288,-0.7836842105263158,0.46894736842105256,0.5999999999999999
289,-0.7578947368421053,0.46894736842105256,0.5999999999999999
290,-0.7321052631578948,0.46894736842105256,0.5999999999999999
291,-0.7063157894736842,0.46894736842105256,0.5999999999999999
292,-0.6805263157894736,0.46894736842105256,0.5999999999999999
293,-0.6547368421052632,0.46894736842105256,0.5999999999999999
294,-0.6289473684210527,0.46894736842105256,0.5999999999999999
295,-0.6031578947368421,0.46894736842105256,0.5999999999999999
296,-0.5773684210526315,0.46894736842105256,0.7
297,-0.5515789473684211,0.46894736842105256,0.7
298,-0.5257894736842106,0.46894736842105256,0.72
299,-0.5,0.46894736842105256,0.76
300,-0.99,0.5731578947368421,0.5999999999999999
301,-0.9642105263157895,0.5731578947368421,0.5999999999999999
302,-0.9384210526315789,0.5731578947368421,0.5999999999999999
303,-0.9126315789473685,0.5731578947368421,0.5999999999999999
304,-0.8868421052631579,0.5731578947368421,0.5999999999999999
305,-0.8610526315789474,0.5731578947368421,0.5999999999999999
306,-0.8352631578947368,0.5731578947368421,0.5999999999999999
307,-0.8094736842105263,0.5731578947368421,0.5999999999999999
308,-0.7836842105263158,0.5731578947368421,0.5999999999999999
309,-0.7578947368421053,0.5731578947368421,0.5999999999999999
310,-0.7321052631578948,0.5731578947368421,0.5999999999999999
311,-0.7063157894736842,0.5731578947368421,0.5999999999999999
312,-0.6805263157894736,0.5731578947368421,0.5999999999999999
313,-0.6547368421052632,0.5731578947368421,0.5999999999999999
314,-0.6289473684210527,0.5731578947368421,0.5999999999999999
315,-0.6031578947368421,0.5731578947368421,0.5999999999999999
316,-0.5773684210526315,0.5731578947368421,0.5999999999999999
317,-0.5515789473684211,0.5731578947368421,0.5999999999999999
318,-0.5257894736842106,0.5731578947368421,0.5999999999999999
319,-0.5,0.5731578947368421,0.5999999999999999
320,-0.99,0.6773684210526316,0.61
321,-0.9642105263157895,0.6773684210526316,0.5999999999999999
322,-0.9384210526315789,0.6773684210526316,0.5999999999999999
323,-0.9126315789473685,0.6773684210526316,0.61
324,-0.8868421052631579,0.6773684210526316,0.5999999999999999
325,-0.8610526315789474,0.6773684210526316,0.61
326,-0.8352631578947368,0.6773684210526316,0.62
327,-0.8094736842105263,0.6773684210526316,0.61
328,-0.7836842105263158,0.6773684210526316,0.5999999999999999
329,-0.7578947368421053,0.6773684210526316,0.5999999999999999
330,-0.7321052631578948,0.6773684210526316,0.5999999999999999
331,-0.7063157894736842,0.6773684210526316,0.5999999999999999
332,-0.6805263157894736,0.6773684210526316,0.5999999999999999
333,-0.6547368421052632,0.6773684210526316,0.5999999999999999
334,-0.6289473684210527,0.6773684210526316,0.5999999999999999
335,-0.6031578947368421,0.6773684210526316,0.5999999999999999
336,-0.5773684210526315,0.6773684210526316,0.5999999999999999
337,-0.5515789473684211,0.6773684210526316,0.5999999999999999
338,-0.5257894736842106,0.6773684210526316,0.5999999999999999
339,-0.5,0.6773684210526316,0.5999999999999999
340,-0.99,0.7815789473684212,0.5999999999999999
341,-0.9642105263157895,0.7815789473684212,0.5999999999999999
342,-0.9384210526315789,0.7815789473684212,0.5999999999999999
343,-0.9126315789473685,0.7815789473684212,0.5999999999999999
344,-0.8868421052631579,0.7815789473684212,0.3
345,-0.8610526315789474,0.7815789473684212,0.3
346,-0.8352631578947368,0.7815789473684212,0.3
347,-0.8094736842105263,0.7815789473684212,0.5999999999999999
348,-0.7836842105263158,0.7815789473684212,0.5999999999999999
349,-0.7578947368421053,0.7815789473684212,0.5999999999999999
350,-0.7321052631578948,0.7815789473684212,0.5999999999999999
351,-0.7063157894736842,0.7815789473684212,0.5999999999999999
352,-0.6805263157894736,0.7815789473684212,0.5999999999999999
353,-0.6547368421052632,0.7815789473684212,0.5999999999999999
354,-0.6289473684210527,0.7815789473684212,0.5999999999999999
355,-0.6031578947368421,0.7815789473684212,0.5999999999999999
356,-0.5773684210526315,0.7815789473684212,0.5999999999999999
357,-0.5515789473684211,0.7815789473684212,0.5999999999999999
358,-0.5257894736842106,0.7815789473684212,0.5999999999999999
359,-0.5,0.7815789473684212,0.5999999999999999
360,-0.99,0.8857894736842107,0.3
361,-0.9642105263157895,0.8857894736842107,0.3
362,-0.9384210526315789,0.8857894736842107,0.3
363,-0.9126315789473685,0.8857894736842107,0.5999999999999999
364,-0.8868421052631579,0.8857894736842107,0.5999999999999999
365,-0.8610526315789474,0.8857894736842107,0.5999999999999999
366,-0.8352631578947368,0.8857894736842107,0.5999999999999999
367,-0.8094736842105263,0.8857894736842107,0.5999999999999999
368,-0.7836842105263158,0.8857894736842107,0.5999999999999999
369,-0.7578947368421053,0.8857894736842107,0.5999999999999999
370,-0.7321052631578948,0.8857894736842107,0.5999999999999999
371,-0.7063157894736842,0.8857894736842107,0.5999999999999999
372,-0.6805263157894736,0.8857894736842107,0.3
373,-0.6547368421052632,0.8857894736842107,0.3
374,-0.6289473684210527,0.8857894736842107,0.5999999999999999
375,-0.6031578947368421,0.8857894736842107,0.5999999999999999
376,-0.5773684210526315,0.8857894736842107,0.5999999999999999
377,-0.5515789473684211,0.8857894736842107,0.5999999999999999
378,-0.5257894736842106,0.8857894736842107,0.5999999999999999
379,-0.5,0.8857894736842107,0.5999999999999999
380,-0.99,0.99,0.5999999999999999
381,-0.9642105263157895,0.99,0.5999999999999999
382,-0.9384210526315789,0.99,0.5999999999999999
383,-0.9126315789473685,0.99,0.5999999999999999
384,-0.8868421052631579,0.99,0.5999999999999999
385,-0.8610526315789474,0.99,0.5999999999999999
386,-0.8352631578947368,0.99,0.5999999999999999
387,-0.8094736842105263,0.99,0.3
388,-0.7836842105263158,0.99,0.3
389,-0.7578947368421053,0.99,0.3
390,-0.7321052631578948,0.99,0.3
391,-0.7063157894736842,0.99,0.3
392,-0.6805263157894736,0.99,0.3
393,-0.6547368421052632,0.99,0.3
394,-0.6289473684210527,0.99,0.3
395,-0.6031578947368421,0.99,0.5999999999999999
396,-0.5773684210526315,0.99,0.5999999999999999
397,-0.5515789473684211,0.99,0.5999999999999999
398,-0.5257894736842106,0.99,0.5999999999999999
399,-0.5,0.99,0.5999999999999999


==> figures/new_results/P_type--1_cons-0.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.8
1,-0.495652173580322,-0.005581395687667016,-0.39652173908326127,-0.08400000012754284,0.2,0.1263974705675464,0.8
2,-0.4853875225901526,-0.018704165503718923,-0.38831001870783827,-0.09350769273162146,0.2,0.12255451621933935,0.8
3,-0.46939992166663025,-0.04362555240173676,-0.3755199388683065,-0.11181125857660199,0.0,0.1160290553989759,0.8
4,-0.4466020998159434,-0.08580069224005529,-0.3572816830500563,-0.14164192956298086,0.0,0.10533935939138352,0.8
5,-0.41652332364373174,-0.14710301646782334,-0.3332186639257044,-0.1830960625497769,0.0,0.09074781373120766,0.8
6,-0.39069185542758705,-0.2548334045227022,-0.304997935550265,-0.23873077400111728,0.0,0.08719370742006312,0.8
7,-0.36257317296593256,-0.38930465772038664,-0.2721582349733061,-0.3052428642171882,0.0,0.12345544191806555,0.8
8,-0.3270715679354127,-0.5329454686482946,-0.23471075099234417,-0.37906602849902954,0.0,0.17946978187717916,0.8
9,-0.28610014881612117,-0.6836779791375548,-0.19384948112617514,-0.45816598414324855,0.0,0.24365107341350428,0.8
10,-0.24192415752693297,-0.8386577850377505,-0.1509881939521261,-0.5403203563000233,0.0,0.3118887155014061,0.8


==> figures/new_results/P_type--1_cons-1.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.2
1,-0.495652173580322,0.005581395687667016,-0.39652173908326127,-0.07476923069061653,0.8,0.1276051182475004,0.16000000000000003
2,-0.4853875225901526,0.016843699904855368,-0.38831001870783827,-0.06387455631168576,0.7000000000000001,0.1262516480948266,0.16000000000000003
3,-0.46939992166663025,0.01688830590911164,-0.3755199388683065,-0.06062089130992231,0.0,0.12174205035135834,0.2
4,-0.4466020998159434,-0.005690752802668737,-0.3572816830500563,-0.07207510894252774,0.0,0.11128800290837912,0.2
5,-0.41652332364373174,-0.05311611161701307,-0.3332186639257044,-0.098229437237555,0.0,0.09473583524348839,0.2
6,-0.3951362998720315,-0.14889155474810223,-0.3005534911058206,-0.1425358422366087,0.0,0.09479611171158016,0.2
7,-0.37310276779128826,-0.2758326590815194,-0.2616286394502824,-0.2006910221321587,0.0,0.13443491694056484,0.2
8,-0.3429224573602543,-0.4179623452665235,-0.2188598603149898,-0.26807092791656495,0.0,0.19457380342891775,0.2
9,-0.3067064123337938,-0.5718388201555699,-0.17324321625285374,-0.3421088093816833,0.0,0.26568459224860874,0.16000000000000003
10,-0.2669542421197583,-0.7327505747876233,-0.12595810810277178,-0.42000059174804527,0.0,0.3430633493962775,0.16000000000000003


==> figures/new_results/P_type--1_cons-2.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.2
1,-0.495652173580322,0.005581395687667016,-0.39652173908326127,-0.07476923069061653,0.8,0.1276051182475004,0.16000000000000003
2,-0.4853875225901526,0.016843699904855368,-0.38831001870783827,-0.06387455631168576,0.7000000000000001,0.1262516480948266,0.16000000000000003
3,-0.46939992166663025,0.01688830590911164,-0.3755199388683065,-0.06062089130992231,0.0,0.12174205035135834,0.2
4,-0.4466020998159434,-0.005690752802668737,-0.3572816830500563,-0.07207510894252774,0.0,0.11128800290837912,0.2
5,-0.41652332364373174,-0.05311611161701307,-0.3332186639257044,-0.098229437237555,0.0,0.09473583524348839,0.2
6,-0.3951362998720315,-0.14889155474810223,-0.3005534911058206,-0.1425358422366087,0.0,0.09479611171158016,0.2
7,-0.37310276779128826,-0.2758326590815194,-0.2616286394502824,-0.2006910221321587,0.0,0.13443491694056484,0.2
8,-0.3429224573602543,-0.4179623452665235,-0.2188598603149898,-0.26807092791656495,0.0,0.19457380342891775,0.2
9,-0.3067064123337938,-0.5718388201555699,-0.17324321625285374,-0.3421088093816833,0.0,0.26568459224860874,0.04000000000000001
10,-0.2669542421197583,-0.7327505747876233,-0.12595810810277178,-0.42000059174804527,0.0,0.3430633493962775,0.04000000000000001


==> figures/new_results/P_type--1_cons-3.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.8
1,-0.495652173580322,-0.005581395687667016,-0.39652173908326127,-0.08400000012754284,0.2,0.1263974705675464,0.8
2,-0.4853875225901526,-0.018704165503718923,-0.38831001870783827,-0.09350769273162146,0.2,0.12255451621933935,0.8
3,-0.46939992166663025,-0.04362555240173676,-0.3755199388683065,-0.11181125857660199,0.0,0.1160290553989759,0.8
4,-0.4466020998159434,-0.08580069224005529,-0.3572816830500563,-0.14164192956298086,0.0,0.10533935939138352,0.8
5,-0.41652332364373174,-0.14710301646782334,-0.3332186639257044,-0.1830960625497769,0.0,0.09074781373120766,0.8
6,-0.39069185542758705,-0.2548334045227022,-0.304997935550265,-0.23873077400111728,0.0,0.08719370742006312,0.8
7,-0.36257317296593256,-0.38930465772038664,-0.2721582349733061,-0.3052428642171882,0.0,0.12345544191806555,0.8
8,-0.3270715679354127,-0.5329454686482946,-0.23471075099234417,-0.37906602849902954,0.0,0.17946978187717916,0.8
9,-0.28610014881612117,-0.6836779791375548,-0.19384948112617514,-0.45816598414324855,0.0,0.24365107341350428,0.8
10,-0.24192415752693297,-0.8386577850377505,-0.1509881939521261,-0.5403203563000233,0.0,0.3118887155014061,0.8


==> figures/new_results/P_type--1_cons-4.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.8
1,-0.495652173580322,-0.005581395687667016,-0.39652173908326127,-0.08400000012754284,0.2,0.1263974705675464,0.8
2,-0.4853875225901526,-0.018704165503718923,-0.38831001870783827,-0.09350769273162146,0.2,0.12255451621933935,0.8
3,-0.46939992166663025,-0.04362555240173676,-0.3755199388683065,-0.11181125857660199,0.0,0.1160290553989759,0.8
4,-0.4466020998159434,-0.08580069224005529,-0.3572816830500563,-0.14164192956298086,0.0,0.10533935939138352,0.8
5,-0.41652332364373174,-0.14710301646782334,-0.3332186639257044,-0.1830960625497769,0.0,0.09074781373120766,0.8
6,-0.39069185542758705,-0.2548334045227022,-0.304997935550265,-0.23873077400111728,0.0,0.08719370742006312,0.8
7,-0.36257317296593256,-0.38930465772038664,-0.2721582349733061,-0.3052428642171882,0.0,0.12345544191806555,0.8
8,-0.3270715679354127,-0.5329454686482946,-0.23471075099234417,-0.37906602849902954,0.0,0.17946978187717916,0.8
9,-0.28610014881612117,-0.6836779791375548,-0.19384948112617514,-0.45816598414324855,0.0,0.24365107341350428,0.8
10,-0.24192415752693297,-0.8386577850377505,-0.1509881939521261,-0.5403203563000233,0.0,0.3118887155014061,0.8


==> figures/new_results/P_type--1_cons-5.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.8
1,-0.495652173580322,-0.005581395687667016,-0.39652173908326127,-0.08400000012754284,0.2,0.1263974705675464,0.8
2,-0.4853875225901526,-0.018704165503718923,-0.38831001870783827,-0.09350769273162146,0.2,0.12255451621933935,0.8
3,-0.46939992166663025,-0.04362555240173676,-0.3755199388683065,-0.11181125857660199,0.0,0.1160290553989759,0.8
4,-0.4466020998159434,-0.08580069224005529,-0.3572816830500563,-0.14164192956298086,0.0,0.10533935939138352,0.8
5,-0.41652332364373174,-0.14710301646782334,-0.3332186639257044,-0.1830960625497769,0.0,0.09074781373120766,0.8
6,-0.39069185542758705,-0.2548334045227022,-0.304997935550265,-0.23873077400111728,0.0,0.08719370742006312,0.8
7,-0.36257317296593256,-0.38930465772038664,-0.2721582349733061,-0.3052428642171882,0.0,0.12345544191806555,0.8
8,-0.3270715679354127,-0.5329454686482946,-0.23471075099234417,-0.37906602849902954,0.0,0.17946978187717916,0.8
9,-0.28610014881612117,-0.6836779791375548,-0.19384948112617514,-0.45816598414324855,0.0,0.24365107341350428,0.8
10,-0.24192415752693297,-0.8386577850377505,-0.1509881939521261,-0.5403203563000233,0.0,0.3118887155014061,0.8


==> figures/new_results/P_type--1_cons-6.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.8
1,-0.495652173580322,-0.005581395687667016,-0.39652173908326127,-0.08400000012754284,0.2,0.1263974705675464,0.8
2,-0.4853875225901526,-0.018704165503718923,-0.38831001870783827,-0.09350769273162146,0.2,0.12255451621933935,0.8
3,-0.46939992166663025,-0.04362555240173676,-0.3755199388683065,-0.11181125857660199,0.0,0.1160290553989759,0.8
4,-0.4466020998159434,-0.08580069224005529,-0.3572816830500563,-0.14164192956298086,0.0,0.10533935939138352,0.8
5,-0.41652332364373174,-0.14710301646782334,-0.3332186639257044,-0.1830960625497769,0.0,0.09074781373120766,0.8
6,-0.39069185542758705,-0.2548334045227022,-0.304997935550265,-0.23873077400111728,0.0,0.08719370742006312,0.8
7,-0.36257317296593256,-0.38930465772038664,-0.2721582349733061,-0.3052428642171882,0.0,0.12345544191806555,0.8
8,-0.3270715679354127,-0.5329454686482946,-0.23471075099234417,-0.37906602849902954,0.0,0.17946978187717916,0.8
9,-0.28610014881612117,-0.6836779791375548,-0.19384948112617514,-0.45816598414324855,0.0,0.24365107341350428,0.8
10,-0.24192415752693297,-0.8386577850377505,-0.1509881939521261,-0.5403203563000233,0.0,0.3118887155014061,0.8


==> figures/new_results/P_type--1_cons-7.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.8
1,-0.495652173580322,-0.005581395687667016,-0.39652173908326127,-0.08400000012754284,0.2,0.1263974705675464,0.8
2,-0.4853875225901526,-0.018704165503718923,-0.38831001870783827,-0.09350769273162146,0.2,0.12255451621933935,0.8
3,-0.46939992166663025,-0.04362555240173676,-0.3755199388683065,-0.11181125857660199,0.0,0.1160290553989759,0.8
4,-0.4466020998159434,-0.08580069224005529,-0.3572816830500563,-0.14164192956298086,0.0,0.10533935939138352,0.8
5,-0.41652332364373174,-0.14710301646782334,-0.3332186639257044,-0.1830960625497769,0.0,0.09074781373120766,0.8
6,-0.39069185542758705,-0.2548334045227022,-0.304997935550265,-0.23873077400111728,0.0,0.08719370742006312,0.8
7,-0.36257317296593256,-0.38930465772038664,-0.2721582349733061,-0.3052428642171882,0.0,0.12345544191806555,0.8
8,-0.3270715679354127,-0.5329454686482946,-0.23471075099234417,-0.37906602849902954,0.0,0.17946978187717916,0.8
9,-0.28610014881612117,-0.6836779791375548,-0.19384948112617514,-0.45816598414324855,0.0,0.24365107341350428,0.8
10,-0.24192415752693297,-0.8386577850377505,-0.1509881939521261,-0.5403203563000233,0.0,0.3118887155014061,0.8


==> figures/new_results/P_type--1_cons-8.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.8
1,-0.495652173580322,-0.005581395687667016,-0.39652173908326127,-0.08400000012754284,0.2,0.1263974705675464,0.8
2,-0.4853875225901526,-0.018704165503718923,-0.38831001870783827,-0.09350769273162146,0.2,0.12255451621933935,0.8
3,-0.46939992166663025,-0.04362555240173676,-0.3755199388683065,-0.11181125857660199,0.0,0.1160290553989759,0.8
4,-0.4466020998159434,-0.08580069224005529,-0.3572816830500563,-0.14164192956298086,0.0,0.10533935939138352,0.8
5,-0.41652332364373174,-0.14710301646782334,-0.3332186639257044,-0.1830960625497769,0.0,0.09074781373120766,0.8
6,-0.39069185542758705,-0.2548334045227022,-0.304997935550265,-0.23873077400111728,0.0,0.08719370742006312,0.8
7,-0.36257317296593256,-0.38930465772038664,-0.2721582349733061,-0.3052428642171882,0.0,0.12345544191806555,0.8
8,-0.3270715679354127,-0.5329454686482946,-0.23471075099234417,-0.37906602849902954,0.0,0.17946978187717916,0.8
9,-0.28610014881612117,-0.6836779791375548,-0.19384948112617514,-0.45816598414324855,0.0,0.24365107341350428,0.8
10,-0.24192415752693297,-0.8386577850377505,-0.1509881939521261,-0.5403203563000233,0.0,0.3118887155014061,0.8


==> figures/new_results/P_type--1_cons-9.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,0.2
1,-0.495652173580322,0.005581395687667016,-0.39652173908326127,-0.07476923069061653,0.8,0.1276051182475004,0.04000000000000001
2,-0.4853875225901526,0.02056462999365883,-0.38831001870783827,-0.06079763347170849,0.9,0.12666435835004494,0.04000000000000001
3,-0.46939992166663025,0.025586674148476582,-0.3755199388683065,-0.053318806234502795,0.0,0.12263574521599446,0.0
4,-0.4466020998159434,0.006989328434056322,-0.3572816830500563,-0.06112957781906453,0.0,0.11233130570038448,0.0
5,-0.41652332364373174,-0.03751230669297634,-0.3332186639257044,-0.08420174392642843,0.0,0.09549643909545943,0.0
6,-0.3951362998720315,-0.13071958412630816,-0.3005534911058206,-0.12560997737422475,0.0,0.09472072526784497,0.0
7,-0.37310276779128826,-0.25591107280519,-0.2616286394502824,-0.18118037616318425,0.0,0.13420565677342564,0.0
8,-0.3429224573602543,-0.39740461231581037,-0.2188598603149898,-0.24637802093504588,0.0,0.19544963363922704,0.0
9,-0.3067064123337938,-0.5515060937571232,-0.17324321625285374,-0.3185241616882972,0.0,0.26850140666049127,0.0
10,-0.2669542421197583,-0.7131586088934968,-0.12595810810277178,-0.3946923680738235,0.0,0.34828243761285205,0.0


==> figures/new_results/cons_comp_-1.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1
1,-0.495652173580322,-0.009302325776470478,-0.39652173908326127,-0.08707692296752012,0.0,0.1259989325820107,1
2,-0.48465647613445917,-0.03293995242479217,-0.38772518167182213,-0.10484144371128991,0.0,0.12068761450714303,1
3,-0.4668462155357632,-0.07149423152629449,-0.37347697441482397,-0.13331792998433473,0.0,0.11198207391601024,1
4,-0.4421161889530738,-0.12552492675672786,-0.35369295494307346,-0.17235621051228042,0.0,0.10005916974960548,1
5,-0.42618178655066385,-0.22477518418628362,-0.32538987940412856,-0.2222984462293264,0.0,0.10082233273012099,1
6,-0.4089977113498344,-0.3484997799099074,-0.290713327429267,-0.2819381721482564,0.0,0.13572635376847075,1
7,-0.38230539676058406,-0.4787105571768592,-0.2517890991125385,-0.3497123223278597,0.0,0.18350762530726303,1
8,-0.34759298177912445,-0.6147012403221968,-0.2092820010568046,-0.42408513611209936,0.0,0.2355088672908191,1
9,-0.3069386845384357,-0.7551620788423641,-0.16412044913424478,-0.5032205565889609,0.0,0.28960590290829524,1
10,-0.26280324691409984,-0.8983001408528376,-0.1174037458382226,-0.5851127629674482,0.0,0.34529313427845587,1


==> figures/new_results/cons_inc_1_d_adv_0.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.8,0.1,-0.5,0.0,0.5,0.316227766016838,1.0,0.11000188816682016
1,-0.7930434776248549,0.09906976740849141,-0.49565217391886424,0.0,0.5,0.3134587793224516,1.0,0.11000188816682016
2,-0.7754503612706751,0.09670600473308366,-0.48465647740431844,0.0,0.5,0.3064524991666985,1.0,0.11000188816682016
3,-0.7469539439598032,0.09285057684285151,-0.4668462184610277,0.0,0.5,0.2950958615503573,1.0,0.11000188816682016
4,-0.7073859012490313,0.08744750740607023,-0.44211619415025566,0.0,0.5,0.2793118043617293,1.0,0.11000188816682016
5,-0.6567729325344894,0.08045243311600482,-0.41048309079547257,0.0,0.5,0.25909704772172765,1.0,0.11000188816682016
6,-0.5954833866291223,0.0718522858474043,-0.37217712537859343,0.0,0.5,0.23458140867337832,0.8,0.11000188816682016
7,-0.5244043805177575,0.07321174455219265,-0.32775274585324354,0.004395603975639405,0.7000000000000001,0.20834473024311753,0.8,0.11000188816682016
8,-0.4450680663994918,0.10649404461540357,-0.2781675486963272,0.019941525080494706,1.0,0.18800830153858938,0.8,0.11000188816682016
9,-0.3596141292666956,0.17239761980776774,-0.2247588372764435,0.046067691430603255,1.0,0.1847842000322421,0.8,0.11000188816682016
10,-0.27057609176909697,0.25783843764184006,-0.16911006303630569,0.07831812440174853,1.0,0.20621080925262916,0.8,0.11000188816682016


==> figures/new_results/cons_inc_1_d_adv_ns.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.8,-0.8,-0.5,0.0,0.5,0.8544003745317532,1.0,0.07238208492444806
1,-0.7930434776248549,-0.7925581392679313,-0.49565217391886424,0.0,0.5,0.84651638592516,1.0,0.07238208492444806
2,-0.7754503612706751,-0.7736480378646693,-0.48465647740431844,0.0,0.5,0.8264940225954044,1.0,0.07238208492444806
3,-0.7469539439598032,-0.7428046147428121,-0.4668462184610277,0.0,0.5,0.793863359506732,1.0,0.07238208492444806
4,-0.7073859012490313,-0.6828336459691434,-0.44211619415025566,0.010886469891687836,1.0,0.7427082984956042,1.0,0.07238208492444806
5,-0.6567729325344894,-0.5845877420960341,-0.41048309079547257,0.037578213377803815,1.0,0.6691406147399093,1.0,0.07238208492444806
6,-0.5954833866291223,-0.447752721479566,-0.37217712537859343,0.07889871678685716,1.0,0.5720379565568893,1.0,0.07238208492444806
7,-0.5244043805177575,-0.27362414174843924,-0.32775274585324354,0.13304115364798397,1.0,0.45171730971492075,1.0,0.07238208492444806
8,-0.4450680663994918,-0.06626287208566228,-0.2781675486963272,0.19758477251206513,1.0,0.3122040396429121,1.0,0.07238208492444806
9,-0.3596141292666956,0.16680043091610858,-0.2247588372764435,0.26963547819937533,1.0,0.16959067405823902,1.0,0.07238208492444806
10,-0.27057609176909697,0.41525696302689996,-0.16911006303630569,0.3460315841093024,1.0,0.12283121782791452,1.0,0.07238208492444806


==> figures/new_results/for_heat_adv_new.csv <==
,X,Y,a
0,-0.99,-0.99,0.19417544058757308
1,-0.9642105263157895,-0.99,0.1886174449249193
2,-0.9384210526315789,-0.99,0.17822069506382504
3,-0.9126315789473685,-0.99,0.17702779872577423
4,-0.8868421052631579,-0.99,0.17391848432599896
5,-0.8610526315789474,-0.99,0.1700293410385175
6,-0.8352631578947368,-0.99,0.16654562616563418
7,-0.8094736842105263,-0.99,0.16151632246793762
8,-0.7836842105263158,-0.99,0.15218555375410922
9,-0.7578947368421053,-0.99,0.14261673257126056
10,-0.7321052631578948,-0.99,0.1324553489342859
11,-0.7063157894736842,-0.99,0.12333715570563249
12,-0.6805263157894736,-0.99,0.11289048684913232
13,-0.6547368421052632,-0.99,0.10111343682202283
14,-0.6289473684210527,-0.99,0.08629499763256643
15,-0.6031578947368421,-0.99,0.07123525765349706
16,-0.5773684210526315,-0.99,0.07961232700063368
17,-0.5515789473684211,-0.99,0.08683774159914649
18,-0.5257894736842106,-0.99,0.15031506046759033
19,-0.5,-0.99,0.0905331274617641
20,-0.99,-0.8857894736842105,0.156854655432992
21,-0.9642105263157895,-0.8857894736842105,0.15822221014261087
22,-0.9384210526315789,-0.8857894736842105,0.16487743805240807
23,-0.9126315789473685,-0.8857894736842105,0.15591410214452822
24,-0.8868421052631579,-0.8857894736842105,0.1457978296177312
25,-0.8610526315789474,-0.8857894736842105,0.13921917574637216
26,-0.8352631578947368,-0.8857894736842105,0.13398600494468632
27,-0.8094736842105263,-0.8857894736842105,0.12765587457825048
28,-0.7836842105263158,-0.8857894736842105,0.12101242597760416
29,-0.7578947368421053,-0.8857894736842105,0.11291494545103602
30,-0.7321052631578948,-0.8857894736842105,0.10615922220491521
31,-0.7063157894736842,-0.8857894736842105,0.09757019901257773
32,-0.6805263157894736,-0.8857894736842105,0.08712594414419096
33,-0.6547368421052632,-0.8857894736842105,0.07356686424990924
34,-0.6289473684210527,-0.8857894736842105,0.059118152671994585
35,-0.6031578947368421,-0.8857894736842105,0.04560629646248664
36,-0.5773684210526315,-0.8857894736842105,0.03676806064491599
37,-0.5515789473684211,-0.8857894736842105,0.040436061426976755
38,-0.5257894736842106,-0.8857894736842105,0.04483617710554246
39,-0.5,-0.8857894736842105,0.049164761517652235
40,-0.99,-0.781578947368421,0.1379984000244185
41,-0.9642105263157895,-0.781578947368421,0.13642494506267716
42,-0.9384210526315789,-0.781578947368421,0.133553346757
43,-0.9126315789473685,-0.781578947368421,0.1295551522647162
44,-0.8868421052631579,-0.781578947368421,0.12151023055083114
45,-0.8610526315789474,-0.781578947368421,0.11219272835088172
46,-0.8352631578947368,-0.781578947368421,0.10443223120375218
47,-0.8094736842105263,-0.781578947368421,0.09676738892802217
48,-0.7836842105263158,-0.781578947368421,0.08682884655258036
49,-0.7578947368421053,-0.781578947368421,0.07852954469880272
50,-0.7321052631578948,-0.781578947368421,0.0692370775733637
51,-0.7063157894736842,-0.781578947368421,0.06022393753112691
52,-0.6805263157894736,-0.781578947368421,0.05255210330750028
53,-0.6547368421052632,-0.781578947368421,0.04439511157850175
54,-0.6289473684210527,-0.781578947368421,0.03620706327153742
55,-0.6031578947368421,-0.781578947368421,0.026340060892366984
56,-0.5773684210526315,-0.781578947368421,0.14677289627092913
57,-0.5515789473684211,-0.781578947368421,0.02181244919535466
58,-0.5257894736842106,-0.781578947368421,0.024395672637344573
59,-0.5,-0.781578947368421,0.39871137831305414
60,-0.99,-0.6773684210526316,0.10289188459402143
61,-0.9642105263157895,-0.6773684210526316,0.09753013722429063
62,-0.9384210526315789,-0.6773684210526316,0.09464752696049121
63,-0.9126315789473685,-0.6773684210526316,0.09178046471327117
64,-0.8868421052631579,-0.6773684210526316,0.08801721285450392
65,-0.8610526315789474,-0.6773684210526316,0.08465621142321603
66,-0.8352631578947368,-0.6773684210526316,0.07514978992248691
67,-0.8094736842105263,-0.6773684210526316,0.06639643272270752
68,-0.7836842105263158,-0.6773684210526316,0.059747247175001586
69,-0.7578947368421053,-0.6773684210526316,0.052590372646472684
70,-0.7321052631578948,-0.6773684210526316,0.04598582168066347
71,-0.7063157894736842,-0.6773684210526316,0.04285381233376974
72,-0.6805263157894736,-0.6773684210526316,0.0385374513900961
73,-0.6547368421052632,-0.6773684210526316,0.03312815927943711
74,-0.6289473684210527,-0.6773684210526316,0.02631147973830375
75,-0.6031578947368421,-0.6773684210526316,0.024464192906694965
76,-0.5773684210526315,-0.6773684210526316,0.05708382717195102
77,-0.5515789473684211,-0.6773684210526316,0.0593081980966921
78,-0.5257894736842106,-0.6773684210526316,0.03019645957966899
79,-0.5,-0.6773684210526316,0.05914809973010617
80,-0.99,-0.5731578947368421,0.08667460140546043
81,-0.9642105263157895,-0.5731578947368421,0.08251867090069698
82,-0.9384210526315789,-0.5731578947368421,0.07545858715142774
83,-0.9126315789473685,-0.5731578947368421,0.06677818704171609
84,-0.8868421052631579,-0.5731578947368421,0.05730770103873802
85,-0.8610526315789474,-0.5731578947368421,0.052569787609655014
86,-0.8352631578947368,-0.5731578947368421,0.050687232309372984
87,-0.8094736842105263,-0.5731578947368421,0.049649472858349995
88,-0.7836842105263158,-0.5731578947368421,0.04511264611916153
89,-0.7578947368421053,-0.5731578947368421,0.04361633529798431
90,-0.7321052631578948,-0.5731578947368421,0.04117570521153911
91,-0.7063157894736842,-0.5731578947368421,0.0376316638564743
92,-0.6805263157894736,-0.5731578947368421,0.033781202618687486
93,-0.6547368421052632,-0.5731578947368421,0.06282668838021914
94,-0.6289473684210527,-0.5731578947368421,0.10211500138491499
95,-0.6031578947368421,-0.5731578947368421,0.0708810188330586
96,-0.5773684210526315,-0.5731578947368421,0.07081393620139381
97,-0.5515789473684211,-0.5731578947368421,0.08007571347088362
98,-0.5257894736842106,-0.5731578947368421,0.07405250396123991
99,-0.5,-0.5731578947368421,0.07727184665569989
100,-0.99,-0.46894736842105256,0.07705354109772691
101,-0.9642105263157895,-0.46894736842105256,0.06776989378345229
102,-0.9384210526315789,-0.46894736842105256,0.054322475717214116
103,-0.9126315789473685,-0.46894736842105256,0.04503445095750096
104,-0.8868421052631579,-0.46894736842105256,0.03923805486312275
105,-0.8610526315789474,-0.46894736842105256,0.03546546845849956
106,-0.8352631578947368,-0.46894736842105256,0.05108378300879625
107,-0.8094736842105263,-0.46894736842105256,0.08125450214895996
108,-0.7836842105263158,-0.46894736842105256,0.08896025916852346
109,-0.7578947368421053,-0.46894736842105256,0.07348772840300775
110,-0.7321052631578948,-0.46894736842105256,0.086698192050091
111,-0.7063157894736842,-0.46894736842105256,0.08163248452158268
112,-0.6805263157894736,-0.46894736842105256,0.09164353548558592
113,-0.6547368421052632,-0.46894736842105256,0.10453799593948013
114,-0.6289473684210527,-0.46894736842105256,0.10330742306975049
115,-0.6031578947368421,-0.46894736842105256,0.09986105043255233
116,-0.5773684210526315,-0.46894736842105256,0.10040660669163079
117,-0.5515789473684211,-0.46894736842105256,0.08433532508057853
118,-0.5257894736842106,-0.46894736842105256,0.09673543200209686
119,-0.5,-0.46894736842105256,0.08564030554050325
120,-0.99,-0.36473684210526314,0.05001964676401953
121,-0.9642105263157895,-0.36473684210526314,0.06648132910181177
122,-0.9384210526315789,-0.36473684210526314,0.0837541133436327
123,-0.9126315789473685,-0.36473684210526314,0.09504213364611483
124,-0.8868421052631579,-0.36473684210526314,0.10110577912953025
125,-0.8610526315789474,-0.36473684210526314,0.09717011291571316
126,-0.8352631578947368,-0.36473684210526314,0.10266231637249575
127,-0.8094736842105263,-0.36473684210526314,0.11317383740884963
128,-0.7836842105263158,-0.36473684210526314,0.11742033884595031
129,-0.7578947368421053,-0.36473684210526314,0.12005498978501475
130,-0.7321052631578948,-0.36473684210526314,0.12013206960276297
131,-0.7063157894736842,-0.36473684210526314,0.11792187004672001
132,-0.6805263157894736,-0.36473684210526314,0.11731919980263446
133,-0.6547368421052632,-0.36473684210526314,0.1160677995390363
134,-0.6289473684210527,-0.36473684210526314,0.11202206949424258
135,-0.6031578947368421,-0.36473684210526314,0.10843737682826253
136,-0.5773684210526315,-0.36473684210526314,0.10707226149558227
137,-0.5515789473684211,-0.36473684210526314,0.10608475271767563
138,-0.5257894736842106,-0.36473684210526314,0.10687966483659865
139,-0.5,-0.36473684210526314,0.10702168499701326
140,-0.99,-0.2605263157894737,0.08989278376038234
141,-0.9642105263157895,-0.2605263157894737,0.10295581670366238
142,-0.9384210526315789,-0.2605263157894737,0.11535282738150228
143,-0.9126315789473685,-0.2605263157894737,0.12176584339244997
144,-0.8868421052631579,-0.2605263157894737,0.1269133148601263
145,-0.8610526315789474,-0.2605263157894737,0.1326121505531269
146,-0.8352631578947368,-0.2605263157894737,0.13253389299820756
147,-0.8094736842105263,-0.2605263157894737,0.1293845329987922
148,-0.7836842105263158,-0.2605263157894737,0.12676276721767848
149,-0.7578947368421053,-0.2605263157894737,0.1256457013628814
150,-0.7321052631578948,-0.2605263157894737,0.1266599673621749
151,-0.7063157894736842,-0.2605263157894737,0.12810709390838876
152,-0.6805263157894736,-0.2605263157894737,0.12816361378261604
153,-0.6547368421052632,-0.2605263157894737,0.12679624523202676
154,-0.6289473684210527,-0.2605263157894737,0.12328603311821751
155,-0.6031578947368421,-0.2605263157894737,0.12003684754709756
156,-0.5773684210526315,-0.2605263157894737,0.11667397823664169
157,-0.5515789473684211,-0.2605263157894737,0.11152440104788093
158,-0.5257894736842106,-0.2605263157894737,0.11299526981751865
159,-0.5,-0.2605263157894737,0.11091224858846789
160,-0.99,-0.15631578947368419,0.11220345788156476
161,-0.9642105263157895,-0.15631578947368419,0.12763884695651767
162,-0.9384210526315789,-0.15631578947368419,0.1327392153457919
163,-0.9126315789473685,-0.15631578947368419,0.13568485035622085
164,-0.8868421052631579,-0.15631578947368419,0.13661142635470847
165,-0.8610526315789474,-0.15631578947368419,0.13464782419151172
166,-0.8352631578947368,-0.15631578947368419,0.13543437415292878
167,-0.8094736842105263,-0.15631578947368419,0.135201752544436
168,-0.7836842105263158,-0.15631578947368419,0.1349569603923201
169,-0.7578947368421053,-0.15631578947368419,0.136481568668678
170,-0.7321052631578948,-0.15631578947368419,0.1374054889276532
171,-0.7063157894736842,-0.15631578947368419,0.1367394445520645
172,-0.6805263157894736,-0.15631578947368419,0.132891115135444
173,-0.6547368421052632,-0.15631578947368419,0.12881760630508482
174,-0.6289473684210527,-0.15631578947368419,
175,-0.6031578947368421,-0.15631578947368419,
176,-0.5773684210526315,-0.15631578947368419,
177,-0.5515789473684211,-0.15631578947368419,
178,-0.5257894736842106,-0.15631578947368419,
179,-0.5,-0.15631578947368419,
180,-0.99,-0.052105263157894655,0.13193107886394495
181,-0.9642105263157895,-0.052105263157894655,0.13384354680883667
182,-0.9384210526315789,-0.052105263157894655,0.13597177056457938
183,-0.9126315789473685,-0.052105263157894655,0.13966651675054545
184,-0.8868421052631579,-0.052105263157894655,0.14092519492856034
185,-0.8610526315789474,-0.052105263157894655,0.14165235504678142
186,-0.8352631578947368,-0.052105263157894655,0.1409665361717956
187,-0.8094736842105263,-0.052105263157894655,0.1408301164599703
188,-0.7836842105263158,-0.052105263157894655,0.1417359547223403
189,-0.7578947368421053,-0.052105263157894655,0.14247451184456156
190,-0.7321052631578948,-0.052105263157894655,0.1406632569111807
191,-0.7063157894736842,-0.052105263157894655,0.13658278281137554
192,-0.6805263157894736,-0.052105263157894655,0.13208827944074497
193,-0.6547368421052632,-0.052105263157894655,0.12686616675382226
194,-0.6289473684210527,-0.052105263157894655,
195,-0.6031578947368421,-0.052105263157894655,
196,-0.5773684210526315,-0.052105263157894655,
197,-0.5515789473684211,-0.052105263157894655,
198,-0.5257894736842106,-0.052105263157894655,
199,-0.5,-0.052105263157894655,
200,-0.99,0.05210526315789488,0.14008754236778254
201,-0.9642105263157895,0.05210526315789488,0.14473622858631394
202,-0.9384210526315789,0.05210526315789488,0.14899651048567236
203,-0.9126315789473685,0.05210526315789488,0.14941268083402628
204,-0.8868421052631579,0.05210526315789488,0.14735595495453843
205,-0.8610526315789474,0.05210526315789488,0.1444021259265269
206,-0.8352631578947368,0.05210526315789488,0.13853304243838954
207,-0.8094736842105263,0.05210526315789488,0.13498628337109547
208,-0.7836842105263158,0.05210526315789488,0.1319490359629943
209,-0.7578947368421053,0.05210526315789488,0.12892691997949884
210,-0.7321052631578948,0.05210526315789488,0.12645937320365735
211,-0.7063157894736842,0.05210526315789488,0.12169300610467997
212,-0.6805263157894736,0.05210526315789488,0.11692493976627219
213,-0.6547368421052632,0.05210526315789488,0.1124566693735656
214,-0.6289473684210527,0.05210526315789488,
215,-0.6031578947368421,0.05210526315789488,
216,-0.5773684210526315,0.05210526315789488,
217,-0.5515789473684211,0.05210526315789488,
218,-0.5257894736842106,0.05210526315789488,
219,-0.5,0.05210526315789488,
220,-0.99,0.15631578947368419,0.1421095091149756
221,-0.9642105263157895,0.15631578947368419,0.14661372857573268
222,-0.9384210526315789,0.15631578947368419,0.14222976491015346
223,-0.9126315789473685,0.15631578947368419,0.13719797386848892
224,-0.8868421052631579,0.15631578947368419,0.13196896958476523
225,-0.8610526315789474,0.15631578947368419,0.12692751767581806
226,-0.8352631578947368,0.15631578947368419,0.12254269415071625
227,-0.8094736842105263,0.15631578947368419,0.11832141912082147
228,-0.7836842105263158,0.15631578947368419,0.11439968348773707
229,-0.7578947368421053,0.15631578947368419,0.10873596415360234
230,-0.7321052631578948,0.15631578947368419,0.10322375996856965
231,-0.7063157894736842,0.15631578947368419,0.09799900334894715
232,-0.6805263157894736,0.15631578947368419,0.09307641941953979
233,-0.6547368421052632,0.15631578947368419,0.08887295756240907
234,-0.6289473684210527,0.15631578947368419,
235,-0.6031578947368421,0.15631578947368419,
236,-0.5773684210526315,0.15631578947368419,
237,-0.5515789473684211,0.15631578947368419,
238,-0.5257894736842106,0.15631578947368419,
239,-0.5,0.15631578947368419,
240,-0.99,0.2605263157894737,0.12813645563955464
241,-0.9642105263157895,0.2605263157894737,0.12658125201128434
242,-0.9384210526315789,0.2605263157894737,0.12450359321774114
243,-0.9126315789473685,0.2605263157894737,0.12184040135248339
244,-0.8868421052631579,0.2605263157894737,0.11871377209927732
245,-0.8610526315789474,0.2605263157894737,0.11486404055680807
246,-0.8352631578947368,0.2605263157894737,0.10854659602950907
247,-0.8094736842105263,0.2605263157894737,0.10136751500844147
248,-0.7836842105263158,0.2605263157894737,0.09431484424285355
249,-0.7578947368421053,0.2605263157894737,0.08784629084089732
250,-0.7321052631578948,0.2605263157894737,0.08258373325992577
251,-0.7063157894736842,0.2605263157894737,0.0766138515253855
252,-0.6805263157894736,0.2605263157894737,0.07124347280094182
253,-0.6547368421052632,0.2605263157894737,0.17170576601505788
254,-0.6289473684210527,0.2605263157894737,0.06288732781454853
255,-0.6031578947368421,0.2605263157894737,0.06322633694189837
256,-0.5773684210526315,0.2605263157894737,0.06590381769768462
257,-0.5515789473684211,0.2605263157894737,0.06010314145008333
258,-0.5257894736842106,0.2605263157894737,0.05985667802343684
259,-0.5,0.2605263157894737,0.06177897120658231
260,-0.99,0.36473684210526325,0.10110136377833227
261,-0.9642105263157895,0.36473684210526325,0.09983420704651964
262,-0.9384210526315789,0.36473684210526325,0.09831620606509495
263,-0.9126315789473685,0.36473684210526325,0.0976386311818204
264,-0.8868421052631579,0.36473684210526325,0.0936553788750636
265,-0.8610526315789474,0.36473684210526325,0.08704335947744606
266,-0.8352631578947368,0.36473684210526325,0.08013833236195123
267,-0.8094736842105263,0.36473684210526325,0.07324876600171892
268,-0.7836842105263158,0.36473684210526325,0.0664920770009244
269,-0.7578947368421053,0.36473684210526325,0.06014517667895471
270,-0.7321052631578948,0.36473684210526325,0.05709870775323075
271,-0.7063157894736842,0.36473684210526325,0.05646370361802999
272,-0.6805263157894736,0.36473684210526325,0.05862399924573982
273,-0.6547368421052632,0.36473684210526325,0.05958102883658491
274,-0.6289473684210527,0.36473684210526325,0.07328420091247745
275,-0.6031578947368421,0.36473684210526325,0.07330829282885373
276,-0.5773684210526315,0.36473684210526325,0.06894527677699999
277,-0.5515789473684211,0.36473684210526325,0.07947040924149176
278,-0.5257894736842106,0.36473684210526325,0.07592323381037054
279,-0.5,0.36473684210526325,0.07858638396214083
280,-0.99,0.46894736842105256,0.09786209451163189
281,-0.9642105263157895,0.46894736842105256,0.09786954977533942
282,-0.9384210526315789,0.46894736842105256,0.09467868766060825
283,-0.9126315789473685,0.46894736842105256,0.09154044288948929
284,-0.8868421052631579,0.46894736842105256,0.08616178987591094
285,-0.8610526315789474,0.46894736842105256,0.078200781731938
286,-0.8352631578947368,0.46894736842105256,0.06618678520809204
287,-0.8094736842105263,0.46894736842105256,0.0777395456069212
288,-0.7836842105263158,0.46894736842105256,0.07483315311505442
289,-0.7578947368421053,0.46894736842105256,0.07425405149519873
290,-0.7321052631578948,0.46894736842105256,0.08840175180036369
291,-0.7063157894736842,0.46894736842105256,0.06582843089441319
292,-0.6805263157894736,0.46894736842105256,0.06474085411890933
293,-0.6547368421052632,0.46894736842105256,0.05928494913791713
294,-0.6289473684210527,0.46894736842105256,0.05967798658735864
295,-0.6031578947368421,0.46894736842105256,0.06007997893329201
296,-0.5773684210526315,0.46894736842105256,0.08420215104627907
297,-0.5515789473684211,0.46894736842105256,0.10698876509051829
298,-0.5257894736842106,0.46894736842105256,0.08570465271477119
299,-0.5,0.46894736842105256,0.08903585818077298
300,-0.99,0.5731578947368421,0.11471118335016514
301,-0.9642105263157895,0.5731578947368421,0.10167892630987188
302,-0.9384210526315789,0.5731578947368421,0.09695792546292467
303,-0.9126315789473685,0.5731578947368421,0.09837678485489612
304,-0.8868421052631579,0.5731578947368421,0.09540457264458457
305,-0.8610526315789474,0.5731578947368421,0.10178756383924478
306,-0.8352631578947368,0.5731578947368421,0.09648282053922057
307,-0.8094736842105263,0.5731578947368421,0.11173044556924298
308,-0.7836842105263158,0.5731578947368421,0.1091316164354857
309,-0.7578947368421053,0.5731578947368421,0.10414128420055972
310,-0.7321052631578948,0.5731578947368421,0.0997988435325663
311,-0.7063157894736842,0.5731578947368421,0.09899790778770837
312,-0.6805263157894736,0.5731578947368421,0.07903162323335648
313,-0.6547368421052632,0.5731578947368421,0.10475376631185129
314,-0.6289473684210527,0.5731578947368421,0.10375307940382783
315,-0.6031578947368421,0.5731578947368421,0.0969098956724406
316,-0.5773684210526315,0.5731578947368421,0.09339017080270481
317,-0.5515789473684211,0.5731578947368421,0.0748087235736605
318,-0.5257894736842106,0.5731578947368421,0.09905421255284204
319,-0.5,0.5731578947368421,0.09314874039287255
320,-0.99,0.6773684210526316,0.13118488002101897
321,-0.9642105263157895,0.6773684210526316,0.11871417324031583
322,-0.9384210526315789,0.6773684210526316,0.11955762920640826
323,-0.9126315789473685,0.6773684210526316,0.1251370791547443
324,-0.8868421052631579,0.6773684210526316,0.12284985675567235
325,-0.8610526315789474,0.6773684210526316,0.12660120979463663
326,-0.8352631578947368,0.6773684210526316,0.12839773269281585
327,-0.8094736842105263,0.6773684210526316,0.1275487974862224
328,-0.7836842105263158,0.6773684210526316,0.12261065483710736
329,-0.7578947368421053,0.6773684210526316,0.11946750461690307
330,-0.7321052631578948,0.6773684210526316,0.11090621647687846
331,-0.7063157894736842,0.6773684210526316,0.09551664778471633
332,-0.6805263157894736,0.6773684210526316,0.11779871539594633
333,-0.6547368421052632,0.6773684210526316,0.11712130041036997
334,-0.6289473684210527,0.6773684210526316,0.11618508756576322
335,-0.6031578947368421,0.6773684210526316,0.11811723049301451
336,-0.5773684210526315,0.6773684210526316,0.12087196043677888
337,-0.5515789473684211,0.6773684210526316,0.1315723143488261
338,-0.5257894736842106,0.6773684210526316,0.09367823510356939
339,-0.5,0.6773684210526316,0.10573436805798912
340,-0.99,0.7815789473684212,0.1420652575817921
341,-0.9642105263157895,0.7815789473684212,0.14203392342163906
342,-0.9384210526315789,0.7815789473684212,0.1474750767437957
343,-0.9126315789473685,0.7815789473684212,0.1517925758219542
344,-0.8868421052631579,0.7815789473684212,0.15550740113040498
345,-0.8610526315789474,0.7815789473684212,0.1572650644275102
346,-0.8352631578947368,0.7815789473684212,0.15371782573762194
347,-0.8094736842105263,0.7815789473684212,0.1463420768573382
348,-0.7836842105263158,0.7815789473684212,0.13791567533660307
349,-0.7578947368421053,0.7815789473684212,0.12696996759593415
350,-0.7321052631578948,0.7815789473684212,0.11603180098988312
351,-0.7063157894736842,0.7815789473684212,0.10140239373538171
352,-0.6805263157894736,0.7815789473684212,0.0851358566296971
353,-0.6547368421052632,0.7815789473684212,0.1034460204766352
354,-0.6289473684210527,0.7815789473684212,0.1068378396426078
355,-0.6031578947368421,0.7815789473684212,0.12046440681912088
356,-0.5773684210526315,0.7815789473684212,0.12219322525419511
357,-0.5515789473684211,0.7815789473684212,0.121318611018572
358,-0.5257894736842106,0.7815789473684212,0.11965745196381708
359,-0.5,0.7815789473684212,0.12085978849033067
360,-0.99,0.8857894736842107,0.1824638402410897
361,-0.9642105263157895,0.8857894736842107,0.1845105827441103
362,-0.9384210526315789,0.8857894736842107,0.18657946917764842
363,-0.9126315789473685,0.8857894736842107,0.1902604353530894
364,-0.8868421052631579,0.8857894736842107,0.19357513468116297
365,-0.8610526315789474,0.8857894736842107,0.19554904362951334
366,-0.8352631578947368,0.8857894736842107,0.19239202164780833
367,-0.8094736842105263,0.8857894736842107,0.1857597811064528
368,-0.7836842105263158,0.8857894736842107,0.1766896047186599
369,-0.7578947368421053,0.8857894736842107,0.16204773844966305
370,-0.7321052631578948,0.8857894736842107,0.14485588231610041
371,-0.7063157894736842,0.8857894736842107,0.12683982855242845
372,-0.6805263157894736,0.8857894736842107,0.1129040263779584
373,-0.6547368421052632,0.8857894736842107,0.11885226728975926
374,-0.6289473684210527,0.8857894736842107,0.12291408296631698
375,-0.6031578947368421,0.8857894736842107,0.12689063115880525
376,-0.5773684210526315,0.8857894736842107,0.13014588315115977
377,-0.5515789473684211,0.8857894736842107,0.13286577084422221
378,-0.5257894736842106,0.8857894736842107,0.13579092378154672
379,-0.5,0.8857894736842107,0.13771523760600463
380,-0.99,0.99,0.2171987783704065
381,-0.9642105263157895,0.99,0.2196503556207415
382,-0.9384210526315789,0.99,0.2221780935109218
383,-0.9126315789473685,0.99,0.22444108008831742
384,-0.8868421052631579,0.99,0.22573394516212617
385,-0.8610526315789474,0.99,0.22559941430735306
386,-0.8352631578947368,0.99,0.22368902347112535
387,-0.8094736842105263,0.99,0.2150689531253493
388,-0.7836842105263158,0.99,0.20201168793807978
389,-0.7578947368421053,0.99,0.18775242388389618
390,-0.7321052631578948,0.99,0.1709401599305856
391,-0.7063157894736842,0.99,0.15329611365611803
392,-0.6805263157894736,0.99,0.13946609126820508
393,-0.6547368421052632,0.99,0.1440791285323924
394,-0.6289473684210527,0.99,0.1490354534648362
395,-0.6031578947368421,0.99,0.15459189727290218
396,-0.5773684210526315,0.99,0.15936486233517244
397,-0.5515789473684211,0.99,0.1635762370544495
398,-0.5257894736842106,0.99,0.16741552407695243
399,-0.5,0.99,0.1687246285603611


==> figures/new_results/for_heat_delay_new.csv <==
,X,Y,b
0,-0.99,-0.99,0.3
1,-0.9642105263157895,-0.99,0.3
2,-0.9384210526315789,-0.99,0.3
3,-0.9126315789473685,-0.99,0.3
4,-0.8868421052631579,-0.99,0.3
5,-0.8610526315789474,-0.99,0.3
6,-0.8352631578947368,-0.99,0.3
7,-0.8094736842105263,-0.99,0.3
8,-0.7836842105263158,-0.99,0.3
9,-0.7578947368421053,-0.99,0.3
10,-0.7321052631578948,-0.99,0.3
11,-0.7063157894736842,-0.99,0.3
12,-0.6805263157894736,-0.99,0.3
13,-0.6547368421052632,-0.99,0.3
14,-0.6289473684210527,-0.99,0.3
15,-0.6031578947368421,-0.99,0.3
16,-0.5773684210526315,-0.99,0.3
17,-0.5515789473684211,-0.99,0.66
18,-0.5257894736842106,-0.99,0.56
19,-0.5,-0.99,0.34
20,-0.99,-0.8857894736842105,0.3
21,-0.9642105263157895,-0.8857894736842105,0.3
22,-0.9384210526315789,-0.8857894736842105,0.3
23,-0.9126315789473685,-0.8857894736842105,0.3
24,-0.8868421052631579,-0.8857894736842105,0.3
25,-0.8610526315789474,-0.8857894736842105,0.3
26,-0.8352631578947368,-0.8857894736842105,0.3
27,-0.8094736842105263,-0.8857894736842105,0.3
28,-0.7836842105263158,-0.8857894736842105,0.3
29,-0.7578947368421053,-0.8857894736842105,0.3
30,-0.7321052631578948,-0.8857894736842105,0.3
31,-0.7063157894736842,-0.8857894736842105,0.3
32,-0.6805263157894736,-0.8857894736842105,0.3
33,-0.6547368421052632,-0.8857894736842105,0.3
34,-0.6289473684210527,-0.8857894736842105,0.3
35,-0.6031578947368421,-0.8857894736842105,0.3
36,-0.5773684210526315,-0.8857894736842105,0.3
37,-0.5515789473684211,-0.8857894736842105,0.3
38,-0.5257894736842106,-0.8857894736842105,0.3
39,-0.5,-0.8857894736842105,0.3
40,-0.99,-0.781578947368421,0.3
41,-0.9642105263157895,-0.781578947368421,0.3
42,-0.9384210526315789,-0.781578947368421,0.3
43,-0.9126315789473685,-0.781578947368421,0.3
44,-0.8868421052631579,-0.781578947368421,0.3
45,-0.8610526315789474,-0.781578947368421,0.3
46,-0.8352631578947368,-0.781578947368421,0.3
47,-0.8094736842105263,-0.781578947368421,0.3
48,-0.7836842105263158,-0.781578947368421,0.3
49,-0.7578947368421053,-0.781578947368421,0.3
50,-0.7321052631578948,-0.781578947368421,0.3
51,-0.7063157894736842,-0.781578947368421,0.3
52,-0.6805263157894736,-0.781578947368421,0.3
53,-0.6547368421052632,-0.781578947368421,0.3
54,-0.6289473684210527,-0.781578947368421,0.3
55,-0.6031578947368421,-0.781578947368421,0.3
56,-0.5773684210526315,-0.781578947368421,0.9
57,-0.5515789473684211,-0.781578947368421,0.3
58,-0.5257894736842106,-0.781578947368421,0.3
59,-0.5,-0.781578947368421,0.89
60,-0.99,-0.6773684210526316,0.3
61,-0.9642105263157895,-0.6773684210526316,0.3
62,-0.9384210526315789,-0.6773684210526316,0.3
63,-0.9126315789473685,-0.6773684210526316,0.3
64,-0.8868421052631579,-0.6773684210526316,0.3
65,-0.8610526315789474,-0.6773684210526316,0.3
66,-0.8352631578947368,-0.6773684210526316,0.3
67,-0.8094736842105263,-0.6773684210526316,0.3
68,-0.7836842105263158,-0.6773684210526316,0.3
69,-0.7578947368421053,-0.6773684210526316,0.3
70,-0.7321052631578948,-0.6773684210526316,0.3
71,-0.7063157894736842,-0.6773684210526316,0.3
72,-0.6805263157894736,-0.6773684210526316,0.3
73,-0.6547368421052632,-0.6773684210526316,0.3
74,-0.6289473684210527,-0.6773684210526316,0.3
75,-0.6031578947368421,-0.6773684210526316,0.3
76,-0.5773684210526315,-0.6773684210526316,0.4800000000000001
77,-0.5515789473684211,-0.6773684210526316,0.55
78,-0.5257894736842106,-0.6773684210526316,0.3
79,-0.5,-0.6773684210526316,0.4
80,-0.99,-0.5731578947368421,0.3
81,-0.9642105263157895,-0.5731578947368421,0.3
82,-0.9384210526315789,-0.5731578947368421,0.3
83,-0.9126315789473685,-0.5731578947368421,0.3
84,-0.8868421052631579,-0.5731578947368421,0.3
85,-0.8610526315789474,-0.5731578947368421,0.3
86,-0.8352631578947368,-0.5731578947368421,0.3
87,-0.8094736842105263,-0.5731578947368421,0.3
88,-0.7836842105263158,-0.5731578947368421,0.3
89,-0.7578947368421053,-0.5731578947368421,0.3
90,-0.7321052631578948,-0.5731578947368421,0.3
91,-0.7063157894736842,-0.5731578947368421,0.3
92,-0.6805263157894736,-0.5731578947368421,0.3
93,-0.6547368421052632,-0.5731578947368421,0.71
94,-0.6289473684210527,-0.5731578947368421,0.6300000000000001
95,-0.6031578947368421,-0.5731578947368421,0.6799999999999999
96,-0.5773684210526315,-0.5731578947368421,0.67
97,-0.5515789473684211,-0.5731578947368421,0.51
98,-0.5257894736842106,-0.5731578947368421,0.64
99,-0.5,-0.5731578947368421,0.6900000000000001
100,-0.99,-0.46894736842105256,0.3
101,-0.9642105263157895,-0.46894736842105256,0.3
102,-0.9384210526315789,-0.46894736842105256,0.3
103,-0.9126315789473685,-0.46894736842105256,0.3
104,-0.8868421052631579,-0.46894736842105256,0.3
105,-0.8610526315789474,-0.46894736842105256,0.3
106,-0.8352631578947368,-0.46894736842105256,0.4
107,-0.8094736842105263,-0.46894736842105256,0.4
108,-0.7836842105263158,-0.46894736842105256,0.4
109,-0.7578947368421053,-0.46894736842105256,0.4
110,-0.7321052631578948,-0.46894736842105256,0.49000000000000005
111,-0.7063157894736842,-0.46894736842105256,0.55
112,-0.6805263157894736,-0.46894736842105256,0.41000000000000003
113,-0.6547368421052632,-0.46894736842105256,0.4
114,-0.6289473684210527,-0.46894736842105256,0.4
115,-0.6031578947368421,-0.46894736842105256,0.4
116,-0.5773684210526315,-0.46894736842105256,0.5199999999999999
117,-0.5515789473684211,-0.46894736842105256,0.52
118,-0.5257894736842106,-0.46894736842105256,0.49000000000000005
119,-0.5,-0.46894736842105256,0.4800000000000001
120,-0.99,-0.36473684210526314,0.4
121,-0.9642105263157895,-0.36473684210526314,0.4
122,-0.9384210526315789,-0.36473684210526314,0.4
123,-0.9126315789473685,-0.36473684210526314,0.4
124,-0.8868421052631579,-0.36473684210526314,0.4
125,-0.8610526315789474,-0.36473684210526314,0.4
126,-0.8352631578947368,-0.36473684210526314,0.4
127,-0.8094736842105263,-0.36473684210526314,0.4
128,-0.7836842105263158,-0.36473684210526314,0.4
129,-0.7578947368421053,-0.36473684210526314,0.4
130,-0.7321052631578948,-0.36473684210526314,0.4
131,-0.7063157894736842,-0.36473684210526314,0.4
132,-0.6805263157894736,-0.36473684210526314,0.4
133,-0.6547368421052632,-0.36473684210526314,0.4
134,-0.6289473684210527,-0.36473684210526314,0.4
135,-0.6031578947368421,-0.36473684210526314,0.4
136,-0.5773684210526315,-0.36473684210526314,0.4
137,-0.5515789473684211,-0.36473684210526314,0.4
138,-0.5257894736842106,-0.36473684210526314,0.51
139,-0.5,-0.36473684210526314,0.51
140,-0.99,-0.2605263157894737,0.4
141,-0.9642105263157895,-0.2605263157894737,0.4
142,-0.9384210526315789,-0.2605263157894737,0.4
143,-0.9126315789473685,-0.2605263157894737,0.4
144,-0.8868421052631579,-0.2605263157894737,0.4
145,-0.8610526315789474,-0.2605263157894737,0.4
146,-0.8352631578947368,-0.2605263157894737,0.4
147,-0.8094736842105263,-0.2605263157894737,0.4
148,-0.7836842105263158,-0.2605263157894737,0.4
149,-0.7578947368421053,-0.2605263157894737,0.4
150,-0.7321052631578948,-0.2605263157894737,0.4
151,-0.7063157894736842,-0.2605263157894737,0.4
152,-0.6805263157894736,-0.2605263157894737,0.4
153,-0.6547368421052632,-0.2605263157894737,0.4
154,-0.6289473684210527,-0.2605263157894737,0.4
155,-0.6031578947368421,-0.2605263157894737,0.4
156,-0.5773684210526315,-0.2605263157894737,0.51
157,-0.5515789473684211,-0.2605263157894737,0.51
158,-0.5257894736842106,-0.2605263157894737,0.51
159,-0.5,-0.2605263157894737,0.5
160,-0.99,-0.15631578947368419,0.4
161,-0.9642105263157895,-0.15631578947368419,0.4
162,-0.9384210526315789,-0.15631578947368419,0.4
163,-0.9126315789473685,-0.15631578947368419,0.4
164,-0.8868421052631579,-0.15631578947368419,0.4
165,-0.8610526315789474,-0.15631578947368419,0.4
166,-0.8352631578947368,-0.15631578947368419,0.4
167,-0.8094736842105263,-0.15631578947368419,0.4
168,-0.7836842105263158,-0.15631578947368419,0.4
169,-0.7578947368421053,-0.15631578947368419,0.4
170,-0.7321052631578948,-0.15631578947368419,0.4
171,-0.7063157894736842,-0.15631578947368419,0.76
172,-0.6805263157894736,-0.15631578947368419,0.8
173,-0.6547368421052632,-0.15631578947368419,0.71
174,-0.6289473684210527,-0.15631578947368419,
175,-0.6031578947368421,-0.15631578947368419,
176,-0.5773684210526315,-0.15631578947368419,
177,-0.5515789473684211,-0.15631578947368419,
178,-0.5257894736842106,-0.15631578947368419,
179,-0.5,-0.15631578947368419,
180,-0.99,-0.052105263157894655,0.4
181,-0.9642105263157895,-0.052105263157894655,0.4
182,-0.9384210526315789,-0.052105263157894655,0.4
183,-0.9126315789473685,-0.052105263157894655,0.4
184,-0.8868421052631579,-0.052105263157894655,0.4
185,-0.8610526315789474,-0.052105263157894655,0.4
186,-0.8352631578947368,-0.052105263157894655,0.4
187,-0.8094736842105263,-0.052105263157894655,0.4
188,-0.7836842105263158,-0.052105263157894655,0.4
189,-0.7578947368421053,-0.052105263157894655,0.4
190,-0.7321052631578948,-0.052105263157894655,0.4
191,-0.7063157894736842,-0.052105263157894655,0.4
192,-0.6805263157894736,-0.052105263157894655,0.4
193,-0.6547368421052632,-0.052105263157894655,0.4
194,-0.6289473684210527,-0.052105263157894655,
195,-0.6031578947368421,-0.052105263157894655,
196,-0.5773684210526315,-0.052105263157894655,
197,-0.5515789473684211,-0.052105263157894655,
198,-0.5257894736842106,-0.052105263157894655,
199,-0.5,-0.052105263157894655,
200,-0.99,0.05210526315789488,0.4
201,-0.9642105263157895,0.05210526315789488,0.4
202,-0.9384210526315789,0.05210526315789488,0.4
203,-0.9126315789473685,0.05210526315789488,0.4
204,-0.8868421052631579,0.05210526315789488,0.4
205,-0.8610526315789474,0.05210526315789488,0.4
206,-0.8352631578947368,0.05210526315789488,0.4
207,-0.8094736842105263,0.05210526315789488,0.4
208,-0.7836842105263158,0.05210526315789488,0.4
209,-0.7578947368421053,0.05210526315789488,0.4
210,-0.7321052631578948,0.05210526315789488,0.4
211,-0.7063157894736842,0.05210526315789488,0.4
212,-0.6805263157894736,0.05210526315789488,0.4
213,-0.6547368421052632,0.05210526315789488,0.4
214,-0.6289473684210527,0.05210526315789488,
215,-0.6031578947368421,0.05210526315789488,
216,-0.5773684210526315,0.05210526315789488,
217,-0.5515789473684211,0.05210526315789488,
218,-0.5257894736842106,0.05210526315789488,
219,-0.5,0.05210526315789488,
220,-0.99,0.15631578947368419,0.9
221,-0.9642105263157895,0.15631578947368419,0.9
222,-0.9384210526315789,0.15631578947368419,0.78
223,-0.9126315789473685,0.15631578947368419,0.54
224,-0.8868421052631579,0.15631578947368419,0.9
225,-0.8610526315789474,0.15631578947368419,0.9
226,-0.8352631578947368,0.15631578947368419,0.8400000000000001
227,-0.8094736842105263,0.15631578947368419,0.8099999999999999
228,-0.7836842105263158,0.15631578947368419,0.8299999999999998
229,-0.7578947368421053,0.15631578947368419,0.76
230,-0.7321052631578948,0.15631578947368419,0.74
231,-0.7063157894736842,0.15631578947368419,0.72
232,-0.6805263157894736,0.15631578947368419,0.7700000000000001
233,-0.6547368421052632,0.15631578947368419,0.78
234,-0.6289473684210527,0.15631578947368419,
235,-0.6031578947368421,0.15631578947368419,
236,-0.5773684210526315,0.15631578947368419,
237,-0.5515789473684211,0.15631578947368419,
238,-0.5257894736842106,0.15631578947368419,
239,-0.5,0.15631578947368419,
240,-0.99,0.2605263157894737,0.8800000000000001
241,-0.9642105263157895,0.2605263157894737,0.8800000000000001
242,-0.9384210526315789,0.2605263157894737,0.8
243,-0.9126315789473685,0.2605263157894737,0.8200000000000001
244,-0.8868421052631579,0.2605263157894737,0.74
245,-0.8610526315789474,0.2605263157894737,0.74
246,-0.8352631578947368,0.2605263157894737,0.72
247,-0.8094736842105263,0.2605263157894737,0.78
248,-0.7836842105263158,0.2605263157894737,0.78
249,-0.7578947368421053,0.2605263157894737,0.76
250,-0.7321052631578948,0.2605263157894737,0.78
251,-0.7063157894736842,0.2605263157894737,0.8200000000000001
252,-0.6805263157894736,0.2605263157894737,0.74
253,-0.6547368421052632,0.2605263157894737,0.8100000000000002
254,-0.6289473684210527,0.2605263157894737,0.8
255,-0.6031578947368421,0.2605263157894737,0.72
256,-0.5773684210526315,0.2605263157894737,0.7
257,-0.5515789473684211,0.2605263157894737,0.73
258,-0.5257894736842106,0.2605263157894737,0.7
259,-0.5,0.2605263157894737,0.6900000000000001
260,-0.99,0.36473684210526325,0.8300000000000001
261,-0.9642105263157895,0.36473684210526325,0.86
262,-0.9384210526315789,0.36473684210526325,0.8699999999999999
263,-0.9126315789473685,0.36473684210526325,0.8700000000000001
264,-0.8868421052631579,0.36473684210526325,0.8300000000000001
265,-0.8610526315789474,0.36473684210526325,0.8400000000000002
266,-0.8352631578947368,0.36473684210526325,0.8200000000000001
267,-0.8094736842105263,0.36473684210526325,0.8100000000000002
268,-0.7836842105263158,0.36473684210526325,0.8500000000000002
269,-0.7578947368421053,0.36473684210526325,0.8099999999999999
270,-0.7321052631578948,0.36473684210526325,0.73
271,-0.7063157894736842,0.36473684210526325,0.6799999999999999
272,-0.6805263157894736,0.36473684210526325,0.72
273,-0.6547368421052632,0.36473684210526325,0.6900000000000001
274,-0.6289473684210527,0.36473684210526325,0.76
275,-0.6031578947368421,0.36473684210526325,0.78
276,-0.5773684210526315,0.36473684210526325,0.7
277,-0.5515789473684211,0.36473684210526325,0.72
278,-0.5257894736842106,0.36473684210526325,0.75
279,-0.5,0.36473684210526325,0.7
280,-0.99,0.46894736842105256,0.8
281,-0.9642105263157895,0.46894736842105256,0.7
282,-0.9384210526315789,0.46894736842105256,0.8
283,-0.9126315789473685,0.46894736842105256,0.8100000000000002
284,-0.8868421052631579,0.46894736842105256,0.72
285,-0.8610526315789474,0.46894736842105256,0.7699999999999999
286,-0.8352631578947368,0.46894736842105256,0.8
287,-0.8094736842105263,0.46894736842105256,0.6499999999999999
288,-0.7836842105263158,0.46894736842105256,0.6599999999999999
289,-0.7578947368421053,0.46894736842105256,0.6699999999999999
290,-0.7321052631578948,0.46894736842105256,0.5999999999999999
291,-0.7063157894736842,0.46894736842105256,0.6599999999999999
292,-0.6805263157894736,0.46894736842105256,0.7
293,-0.6547368421052632,0.46894736842105256,0.72
294,-0.6289473684210527,0.46894736842105256,0.72
295,-0.6031578947368421,0.46894736842105256,0.7
296,-0.5773684210526315,0.46894736842105256,0.74
297,-0.5515789473684211,0.46894736842105256,0.6799999999999999
298,-0.5257894736842106,0.46894736842105256,0.6599999999999999
299,-0.5,0.46894736842105256,0.6299999999999999
300,-0.99,0.5731578947368421,0.8600000000000001
301,-0.9642105263157895,0.5731578947368421,0.82
302,-0.9384210526315789,0.5731578947368421,0.8200000000000001
303,-0.9126315789473685,0.5731578947368421,0.6599999999999999
304,-0.8868421052631579,0.5731578947368421,0.6699999999999999
305,-0.8610526315789474,0.5731578947368421,0.6699999999999999
306,-0.8352631578947368,0.5731578947368421,0.6299999999999999
307,-0.8094736842105263,0.5731578947368421,0.5999999999999999
308,-0.7836842105263158,0.5731578947368421,0.6299999999999999
309,-0.7578947368421053,0.5731578947368421,0.6599999999999999
310,-0.7321052631578948,0.5731578947368421,0.6299999999999999
311,-0.7063157894736842,0.5731578947368421,0.63
312,-0.6805263157894736,0.5731578947368421,0.72
313,-0.6547368421052632,0.5731578947368421,0.5999999999999999
314,-0.6289473684210527,0.5731578947368421,0.5999999999999999
315,-0.6031578947368421,0.5731578947368421,0.6299999999999999
316,-0.5773684210526315,0.5731578947368421,0.6299999999999999
317,-0.5515789473684211,0.5731578947368421,0.64
318,-0.5257894736842106,0.5731578947368421,0.6199999999999999
319,-0.5,0.5731578947368421,0.6299999999999999
320,-0.99,0.6773684210526316,0.8300000000000001
321,-0.9642105263157895,0.6773684210526316,0.8099999999999999
322,-0.9384210526315789,0.6773684210526316,0.5999999999999999
323,-0.9126315789473685,0.6773684210526316,0.5999999999999999
324,-0.8868421052631579,0.6773684210526316,0.6299999999999999
325,-0.8610526315789474,0.6773684210526316,0.63
326,-0.8352631578947368,0.6773684210526316,0.5999999999999999
327,-0.8094736842105263,0.6773684210526316,0.6299999999999999
328,-0.7836842105263158,0.6773684210526316,0.5999999999999999
329,-0.7578947368421053,0.6773684210526316,0.6499999999999999
330,-0.7321052631578948,0.6773684210526316,0.6799999999999999
331,-0.7063157894736842,0.6773684210526316,0.6599999999999999
332,-0.6805263157894736,0.6773684210526316,0.6199999999999999
333,-0.6547368421052632,0.6773684210526316,0.5999999999999999
334,-0.6289473684210527,0.6773684210526316,0.5999999999999999
335,-0.6031578947368421,0.6773684210526316,0.63
336,-0.5773684210526315,0.6773684210526316,0.6599999999999999
337,-0.5515789473684211,0.6773684210526316,0.6599999999999999
338,-0.5257894736842106,0.6773684210526316,0.7
339,-0.5,0.6773684210526316,0.6199999999999999
340,-0.99,0.7815789473684212,0.65
341,-0.9642105263157895,0.7815789473684212,0.72
342,-0.9384210526315789,0.7815789473684212,0.6599999999999999
343,-0.9126315789473685,0.7815789473684212,0.6299999999999999
344,-0.8868421052631579,0.7815789473684212,0.6299999999999999
345,-0.8610526315789474,0.7815789473684212,0.6299999999999999
346,-0.8352631578947368,0.7815789473684212,0.6900000000000001
347,-0.8094736842105263,0.7815789473684212,0.5999999999999999
348,-0.7836842105263158,0.7815789473684212,0.5999999999999999
349,-0.7578947368421053,0.7815789473684212,0.6599999999999999
350,-0.7321052631578948,0.7815789473684212,0.6599999999999999
351,-0.7063157894736842,0.7815789473684212,0.5999999999999999
352,-0.6805263157894736,0.7815789473684212,0.6299999999999999
353,-0.6547368421052632,0.7815789473684212,0.6299999999999999
354,-0.6289473684210527,0.7815789473684212,0.5999999999999999
355,-0.6031578947368421,0.7815789473684212,0.6199999999999999
356,-0.5773684210526315,0.7815789473684212,0.5999999999999999
357,-0.5515789473684211,0.7815789473684212,0.5999999999999999
358,-0.5257894736842106,0.7815789473684212,0.6199999999999999
359,-0.5,0.7815789473684212,0.5999999999999999
360,-0.99,0.8857894736842107,0.69
361,-0.9642105263157895,0.8857894736842107,0.6299999999999999
362,-0.9384210526315789,0.8857894736842107,0.6599999999999999
363,-0.9126315789473685,0.8857894736842107,0.5999999999999999
364,-0.8868421052631579,0.8857894736842107,0.6599999999999999
365,-0.8610526315789474,0.8857894736842107,0.6599999999999999
366,-0.8352631578947368,0.8857894736842107,0.5999999999999999
367,-0.8094736842105263,0.8857894736842107,0.5999999999999999
368,-0.7836842105263158,0.8857894736842107,0.5
369,-0.7578947368421053,0.8857894736842107,0.5
370,-0.7321052631578948,0.8857894736842107,0.5700000000000001
371,-0.7063157894736842,0.8857894736842107,0.5
372,-0.6805263157894736,0.8857894736842107,0.5
373,-0.6547368421052632,0.8857894736842107,0.5
374,-0.6289473684210527,0.8857894736842107,0.5
375,-0.6031578947368421,0.8857894736842107,0.5
376,-0.5773684210526315,0.8857894736842107,0.5
377,-0.5515789473684211,0.8857894736842107,0.5
378,-0.5257894736842106,0.8857894736842107,0.5
379,-0.5,0.8857894736842107,0.5
380,-0.99,0.99,0.5
381,-0.9642105263157895,0.99,0.5
382,-0.9384210526315789,0.99,0.5
383,-0.9126315789473685,0.99,0.5
384,-0.8868421052631579,0.99,0.5
385,-0.8610526315789474,0.99,0.5
386,-0.8352631578947368,0.99,0.5
387,-0.8094736842105263,0.99,0.5
388,-0.7836842105263158,0.99,0.5
389,-0.7578947368421053,0.99,0.5
390,-0.7321052631578948,0.99,0.5
391,-0.7063157894736842,0.99,0.5
392,-0.6805263157894736,0.99,0.5
393,-0.6547368421052632,0.99,0.5
394,-0.6289473684210527,0.99,0.5
395,-0.6031578947368421,0.99,0.5
396,-0.5773684210526315,0.99,0.5
397,-0.5515789473684211,0.99,0.5
398,-0.5257894736842106,0.99,0.5
399,-0.5,0.99,0.5


==> figures/new_results/uncons_comp_2.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.0,1
1,-0.495652173580322,-0.009302325776470478,-0.39652173908326127,-0.08707692296752012,0.0,1
2,-0.48465647613445917,-0.03293995242479217,-0.38772518167182213,-0.10484144371128991,0.0,1
3,-0.4668462155357632,-0.07149423152629449,-0.37347697441482397,-0.13331792998433473,0.0,1
4,-0.4421161889530738,-0.12552492675672786,-0.35369295494307346,-0.17235621051228042,0.0,1
5,-0.4104830831353805,-0.19547567029667431,-0.32838647231428414,-0.2215472578885856,0.0,1
6,-0.37217711600269143,-0.2814771428173859,-0.29774170002071704,-0.2801353201534719,0.0,1
7,-0.32775273565413293,-0.3829904703308104,-0.262202196368716,-0.34695975359995695,0.0,1
8,-0.2781675378449286,-0.49832657760467014,-0.22253403838713007,-0.4204655503140517,0.0,1
9,-0.2247588257024748,-0.6243531688503354,-0.1798070688413312,-0.4987936424926952,0.0,1
10,-0.1691100509028466,-0.7567824075127326,-0.1352880490050273,-0.5799130708407385,0.0,1


==> figures/new_results/uncons_inc_2.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.495652173580322,0.005581395687667016,-0.39652173908326127,-0.07476923069061653,0.8,0.4
2,-0.48465647613445917,0.0018535231340025705,-0.38772518167182213,-0.07563310116925788,0.0,0.4
3,-0.4668462155357632,-0.020512145255153283,-0.37347697441482397,-0.08954770626606476,0.0,0.4
4,-0.4421161889530738,-0.06221501288011478,-0.35369295494307346,-0.11633008743503902,0.0,0.4
5,-0.4104830831353805,-0.12380938184423994,-0.32838647231428414,-0.15548191328604932,0.0,0.4
6,-0.37217711600269143,-0.20545853265541883,-0.29774170002071704,-0.20608242652888312,0.0,0.4
7,-0.32775273565413293,-0.3064891632322876,-0.262202196368716,-0.26671757758650333,0.0,0.4
8,-0.2781675378449286,-0.42479083709436743,-0.22253403838713007,-0.33549284989769146,0.0,0.4
9,-0.2247588257024748,-0.5564498687533411,-0.1798070688413312,-0.410143281051217,0.0,0.4
10,-0.1691100509028466,-0.6961087680326581,-0.1352880490050273,-0.4881944875700778,0.0,0.4


==> figures/new_results_2/cons_comp_-1.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.0,0.12806248474865695,1.0
1,-0.493478260370483,-0.013953488664705718,-0.3947826086248919,-0.09061538445128017,0.0,0.12497150850925422,1.0
2,-0.4746587011200238,-0.054199932043494346,-0.3797269624400515,-0.12127001481140728,0.0,0.1162343796443085,1.0
3,-0.44502571546915043,-0.11752068655641858,-0.35602057582570235,-0.16959631999664565,0.0,0.10312025252660405,1.0
4,-0.4336887167426213,-0.2382429528207679,-0.32495097888313523,-0.2372815496605396,0.0,0.10874198789260206,1.0
5,-0.43325062328645725,-0.39812951979434824,-0.2876332927756727,-0.3211349908826279,0.0,0.16471965404111558,1.0
6,-0.41031751921976856,-0.5445118267376373,-0.24504254783234541,-0.4141804552530396,0.0,0.21048059901133345,0.8
7,-0.3695198301374756,-0.6803152532854043,-0.19826416268695587,-0.5146097099974211,0.0,0.23829987559855897,0.8
8,-0.3152304762135296,-0.8082772265536206,-0.14832319515555656,-0.6206872254126321,0.0,0.2510937056125487,0.8
9,-0.2515456801143265,-0.9308901897958753,-0.09617984202737737,-0.7307455511659526,0.0,0.2533701245544992,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.8431707488577052,0.0,0.20995107035353872,0.8


==> figures/new_results_2/cons_inc_-1-0.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.81
3,-0.44502571546915043,-0.05607313107535522,-0.35602057582570235,-0.1158373881201462,0.0,0.10720858782329679,0.8
4,-0.4336887167426213,-0.1611547125686537,-0.32495097888313523,-0.1673032489574699,0.0,0.10891143252442745,0.8
5,-0.43325062328645725,-0.3106871608318491,-0.2876332927756727,-0.23785524857374135,0.0,0.1628155225654476,0.8
6,-0.41031751921976856,-0.4562311700184192,-0.24504254783234541,-0.32290303344770155,0.0,0.21234925987281772,0.8
7,-0.3695198301374756,-0.5986507419357445,-0.19826416268695587,-0.4195950280248097,0.0,0.2477689494631592,0.8
8,-0.3152304762135296,-0.7387543647980378,-0.14832319515555656,-0.5251943080854876,0.0,0.2710460077057636,0.8
9,-0.2515456801143265,-0.8772781698894924,-0.09617984202737737,-0.6370713117272052,0.0,0.28607320453453383,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.7526808649080213,0.0,0.2839908317382587,0.8


==> figures/new_results_2/cons_inc_-1-1.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.81
3,-0.44502571546915043,-0.05607313107535522,-0.35602057582570235,-0.1158373881201462,0.0,0.10720858782329679,0.8
4,-0.4336887167426213,-0.1611547125686537,-0.32495097888313523,-0.1673032489574699,0.0,0.10891143252442745,0.8
5,-0.43325062328645725,-0.3106871608318491,-0.2876332927756727,-0.23785524857374135,0.0,0.1628155225654476,0.8
6,-0.41031751921976856,-0.4562311700184192,-0.24504254783234541,-0.32290303344770155,0.0,0.21234925987281772,0.8
7,-0.3695198301374756,-0.5986507419357445,-0.19826416268695587,-0.4195950280248097,0.0,0.2477689494631592,0.8
8,-0.3152304762135296,-0.7387543647980378,-0.14832319515555656,-0.5251943080854876,0.0,0.2710460077057636,0.8
9,-0.2515456801143265,-0.8772781698894924,-0.09617984202737737,-0.6370713117272052,0.0,0.28607320453453383,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.7526808649080213,0.0,0.2839908317382587,0.8


==> figures/new_results_2/cons_inc_-1-2.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.81
3,-0.44502571546915043,-0.05607313107535522,-0.35602057582570235,-0.1158373881201462,0.0,0.10720858782329679,0.8
4,-0.4336887167426213,-0.1611547125686537,-0.32495097888313523,-0.1673032489574699,0.0,0.10891143252442745,0.8
5,-0.43325062328645725,-0.3106871608318491,-0.2876332927756727,-0.23785524857374135,0.0,0.1628155225654476,0.8
6,-0.41031751921976856,-0.4562311700184192,-0.24504254783234541,-0.32290303344770155,0.0,0.21234925987281772,0.8
7,-0.3695198301374756,-0.5986507419357445,-0.19826416268695587,-0.4195950280248097,0.0,0.2477689494631592,0.8
8,-0.3152304762135296,-0.7387543647980378,-0.14832319515555656,-0.5251943080854876,0.0,0.2710460077057636,0.8
9,-0.2515456801143265,-0.8772781698894924,-0.09617984202737737,-0.6370713117272052,0.0,0.28607320453453383,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.7526808649080213,0.0,0.2839908317382587,0.8


==> figures/new_results_2/cons_inc_-1-3.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.81
3,-0.44502571546915043,-0.05607313107535522,-0.35602057582570235,-0.1158373881201462,0.0,0.10720858782329679,0.8
4,-0.4336887167426213,-0.1611547125686537,-0.32495097888313523,-0.1673032489574699,0.0,0.10891143252442745,0.8
5,-0.43325062328645725,-0.3106871608318491,-0.2876332927756727,-0.23785524857374135,0.0,0.1628155225654476,0.8
6,-0.41031751921976856,-0.4562311700184192,-0.24504254783234541,-0.32290303344770155,0.0,0.21234925987281772,0.8
7,-0.3695198301374756,-0.5986507419357445,-0.19826416268695587,-0.4195950280248097,0.0,0.2477689494631592,0.8
8,-0.3152304762135296,-0.7387543647980378,-0.14832319515555656,-0.5251943080854876,0.0,0.2710460077057636,0.8
9,-0.2515456801143265,-0.8772781698894924,-0.09617984202737737,-0.6370713117272052,0.0,0.28607320453453383,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.7526808649080213,0.0,0.2839908317382587,0.8


==> figures/new_results_2/cons_inc_-1-4.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.81
3,-0.44502571546915043,-0.05607313107535522,-0.35602057582570235,-0.1158373881201462,0.0,0.10720858782329679,0.8
4,-0.4336887167426213,-0.1611547125686537,-0.32495097888313523,-0.1673032489574699,0.0,0.10891143252442745,0.8
5,-0.43325062328645725,-0.3106871608318491,-0.2876332927756727,-0.23785524857374135,0.0,0.1628155225654476,0.8
6,-0.41031751921976856,-0.4562311700184192,-0.24504254783234541,-0.32290303344770155,0.0,0.21234925987281772,0.8
7,-0.3695198301374756,-0.5986507419357445,-0.19826416268695587,-0.4195950280248097,0.0,0.2477689494631592,0.8
8,-0.3152304762135296,-0.7387543647980378,-0.14832319515555656,-0.5251943080854876,0.0,0.2710460077057636,0.8
9,-0.2515456801143265,-0.8772781698894924,-0.09617984202737737,-0.6370713117272052,0.0,0.28607320453453383,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.7526808649080213,0.0,0.2839908317382587,0.8


==> figures/new_results_2/cons_inc_-1-5.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.81
3,-0.44502571546915043,-0.05607313107535522,-0.35602057582570235,-0.1158373881201462,0.0,0.10720858782329679,0.8
4,-0.4336887167426213,-0.1611547125686537,-0.32495097888313523,-0.1673032489574699,0.0,0.10891143252442745,0.8
5,-0.43325062328645725,-0.3106871608318491,-0.2876332927756727,-0.23785524857374135,0.0,0.1628155225654476,0.8
6,-0.41031751921976856,-0.4562311700184192,-0.24504254783234541,-0.32290303344770155,0.0,0.21234925987281772,0.8
7,-0.3695198301374756,-0.5986507419357445,-0.19826416268695587,-0.4195950280248097,0.0,0.2477689494631592,0.8
8,-0.3152304762135296,-0.7387543647980378,-0.14832319515555656,-0.5251943080854876,0.0,0.2710460077057636,0.8
9,-0.2515456801143265,-0.8772781698894924,-0.09617984202737737,-0.6370713117272052,0.0,0.28607320453453383,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.7526808649080213,0.0,0.2839908317382587,0.8


==> figures/new_results_2/cons_inc_-1-6.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.1
2,-0.4746587011200238,0.01343283583019534,-0.3797269624400515,-0.06591567728757247,0.9,0.12372639792220218,0.1
3,-0.44502571546915043,0.035630196060852416,-0.35602057582570235,-0.04335897040564785,0.5,0.1190008542071114,0.1
4,-0.4060460513043788,0.04918196659594285,-0.3248368469855666,-0.024372836839243336,0.5,0.10956844424597563,0.1
5,-0.3594237217013646,0.09208979219853358,-0.2868723195811954,-0.009259867813172649,0.5,0.12464132354115522,0.1
6,-0.30647772943327267,0.11308236327482042,-0.24338219433694536,-0.01499018901743557,0.0,0.14277123379639373,0.1
7,-0.24720807450010293,0.08549301315813666,-0.19436647125281636,-0.054897133785365426,0.0,0.1500054278769997,0.1
8,-0.18309494031060797,0.01945011282236559,-0.14106861953760294,-0.1210759000827243,0.0,0.14667573739619313,0.1
9,-0.11413832686478773,-0.0850463377324928,-0.08348863919130509,-0.2046375990206233,0.0,0.12345636124140359,0.1
10,-0.04143266873602139,-0.19900356461937777,-0.022351068103027078,-0.29837992098074523,0.0,0.10119173724360397,0.1


==> figures/new_results_2/cons_inc_-1-7.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.81
3,-0.44502571546915043,-0.05607313107535522,-0.35602057582570235,-0.1158373881201462,0.0,0.10720858782329679,0.8
4,-0.4336887167426213,-0.1611547125686537,-0.32495097888313523,-0.1673032489574699,0.0,0.10891143252442745,0.8
5,-0.43325062328645725,-0.3106871608318491,-0.2876332927756727,-0.23785524857374135,0.0,0.1628155225654476,0.8
6,-0.41031751921976856,-0.4562311700184192,-0.24504254783234541,-0.32290303344770155,0.0,0.21234925987281772,0.8
7,-0.3695198301374756,-0.5986507419357445,-0.19826416268695587,-0.4195950280248097,0.0,0.2477689494631592,0.8
8,-0.3152304762135296,-0.7387543647980378,-0.14832319515555656,-0.5251943080854876,0.0,0.2710460077057636,0.8
9,-0.2515456801143265,-0.8772781698894924,-0.09617984202737737,-0.6370713117272052,0.0,0.28607320453453383,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.7526808649080213,0.0,0.2839908317382587,0.8


==> figures/new_results_2/cons_inc_-1-8.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.09000000000000001
3,-0.44502571546915043,-0.03563019904428641,-0.35602057582570235,-0.10105906318452698,0.5,0.11046651594773753,0.1
4,-0.4060460513043788,-0.049181971187351646,-0.3248368469855666,-0.10897258987178209,0.5,0.10084568879610845,0.0
5,-0.35915921688999886,-0.030716393897135142,-0.28732738187030354,-0.09762108502731023,0.9,0.09816338532019388,0.0
6,-0.30576356652784886,0.008221309644937376,-0.24461086244999763,-0.0706133348421024,0.5,0.09977251318590304,0.0
7,-0.24719889046090937,0.02518673691530978,-0.1977591206138681,-0.04819552528201066,0.4,0.08848303367157286,0.0
8,-0.18970949982558458,0.061081165807312196,-0.15243427295606596,-0.036310109990429766,0.2,0.1042808857829944,0.0
9,-0.13400792341695128,0.08695218057364285,-0.10914305210567347,-0.04057961518276707,0.0,0.12993313955331434,0.0
10,-0.07599830385762762,0.04835855705804645,-0.06391087903000699,-0.059049978537794735,0.0,0.10808653643172429,0.0


==> figures/new_results_2/cons_inc_-1-9.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.3947826086248919,-0.07907692311361952,0.5,0.12646735326796513,0.9
2,-0.4746587011200238,-0.013432836831019661,-0.3797269624400515,-0.08690692974213948,0.1,0.1200436476366593,0.81
3,-0.44502571546915043,-0.05607313107535522,-0.35602057582570235,-0.1158373881201462,0.0,0.10720858782329679,0.8
4,-0.4336887167426213,-0.1611547125686537,-0.32495097888313523,-0.1673032489574699,0.0,0.10891143252442745,0.8
5,-0.43325062328645725,-0.3106871608318491,-0.2876332927756727,-0.23785524857374135,0.0,0.1628155225654476,0.8
6,-0.41031751921976856,-0.4562311700184192,-0.24504254783234541,-0.32290303344770155,0.0,0.21234925987281772,0.8
7,-0.3695198301374756,-0.5986507419357445,-0.19826416268695587,-0.4195950280248097,0.0,0.2477689494631592,0.8
8,-0.3152304762135296,-0.7387543647980378,-0.14832319515555656,-0.5251943080854876,0.0,0.2710460077057636,0.8
9,-0.2515456801143265,-0.8772781698894924,-0.09617984202737737,-0.6370713117272052,0.0,0.28607320453453383,0.8
10,-0.18232376980474901,-1.0,-0.04273853445106425,-0.7526808649080213,0.0,0.2839908317382587,0.8


==> figures/new_results_2/cons_inc_1_d_adv_0.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.9,0.0,-0.5,0.0,0.5,0.4,1.0,0.1530272550880909
1,-0.8882608689778502,0.0,-0.4934782608782964,0.0,0.5,0.3947826080995538,1.0,0.1530272550880909
2,-0.8543856634250087,0.0,-0.47465870311275143,0.0,0.5,0.3797269603122572,1.0,0.1530272550880909
3,-0.801046290244004,0.0,-0.4450257200946752,0.0,0.5,0.35602057014932875,1.0,0.1530272550880909
4,-0.7308828947863947,0.0,-0.4060460595854207,0.0,0.5,0.32483683520097395,1.0,0.1530272550880909
5,-0.6464865929803643,0.0,-0.35915922851009985,0.0,0.5,0.2873273644702644,0.4,0.1530272550880909
6,-0.5503744235876005,0.030000000060707695,-0.30576357945187654,0.014117646009287523,0.9,0.2451259150702065,0.4,0.1530272550880909
7,-0.44495800740663716,0.11287769783892247,-0.24719890279451182,0.05344537382337695,0.9,0.20649664548093347,0.4,0.1530272550880909
8,-0.33251485209879855,0.2437738024857998,-0.18473048184472396,0.1148099514791544,1.0,0.19614253734939202,0.4,0.1530272550880909
9,-0.2151783572968259,0.41586431801120394,-0.11954353855403796,0.194332306888202,1.0,0.24129328732513003,0.4,0.1530272550880909
10,-0.09495802038610796,0.6118241512738603,-0.05275446068917077,0.2846507429206497,1.0,0.3298841911710072,0.4,0.1530272550880909


==> figures/new_results_2/cons_inc_1_d_adv_0_0.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.9,0.0,-0.5,0.0,0.5,0.4,1.0,0.2516547061968595
1,-0.8882608689778502,0.0,-0.4934782608782964,0.0,0.5,0.3947826080995538,1.0,0.2516547061968595
2,-0.8543856634250087,0.0,-0.47465870311275143,0.0,0.5,0.3797269603122572,1.0,0.2516547061968595
3,-0.801046290244004,0.0,-0.4450257200946752,0.0,0.5,0.35602057014932875,1.0,0.2516547061968595
4,-0.7308828947863947,0.0,-0.4060460595854207,0.0,0.5,0.32483683520097395,1.0,0.2516547061968595
5,-0.6464865929803643,0.0,-0.35915922851009985,0.0,0.5,0.2873273644702644,0.6,0.2516547061968595
6,-0.5503744235876005,-0.007500000015176924,-0.30576357945187654,-0.003529411502321881,0.4,0.24464306783951564,0.6,0.2516547061968595
7,-0.44495800740663716,-0.028219424459730618,-0.24719890279451182,-0.013361343455844237,0.4,0.19831647946680472,0.6,0.2516547061968595
8,-0.33251485209879855,-0.0057963943760675415,-0.18473048184472396,-0.011500653421827902,1.0,0.14789441728021563,0.6,0.2516547061968595
9,-0.2151783572968259,0.09668947157525765,-0.11954353855403796,0.014359999360827654,1.0,0.12619096857965909,0.6,0.2516547061968595
10,-0.09495802038610796,0.24556623286397541,-0.05275446068917077,0.05449032450201641,1.0,0.19568122855154169,0.6,0.2516547061968595


==> figures/new_results_2/cons_inc_1_d_adv_0_1.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.9,0.0,-0.5,0.0,0.5,0.4,1.0,0.2516547061968595
1,-0.8882608689778502,0.0,-0.4934782608782964,0.0,0.5,0.3947826080995538,1.0,0.2516547061968595
2,-0.8543856634250087,0.0,-0.47465870311275143,0.0,0.5,0.3797269603122572,1.0,0.2516547061968595
3,-0.801046290244004,0.0,-0.4450257200946752,0.0,0.5,0.35602057014932875,1.0,0.2516547061968595
4,-0.7308828947863947,0.0,-0.4060460595854207,0.0,0.5,0.32483683520097395,1.0,0.2516547061968595
5,-0.6464865929803643,0.0,-0.35915922851009985,0.0,0.5,0.2873273644702644,0.6,0.2516547061968595
6,-0.5503744235876005,-0.007500000015176924,-0.30576357945187654,-0.003529411502321881,0.4,0.24464306783951564,0.6,0.2516547061968595
7,-0.44495800740663716,-0.028219424459730618,-0.24719890279451182,-0.013361343455844237,0.4,0.19831647946680472,0.6,0.2516547061968595
8,-0.33251485209879855,-0.0057963943760675415,-0.18473048184472396,-0.011500653421827902,1.0,0.14789441728021563,0.6,0.2516547061968595
9,-0.2151783572968259,0.09668947157525765,-0.11954353855403796,0.014359999360827654,1.0,0.12619096857965909,0.6,0.2516547061968595
10,-0.09495802038610796,0.24556623286397541,-0.05275446068917077,0.05449032450201641,1.0,0.19568122855154169,0.6,0.2516547061968595


==> figures/new_results_2/cons_inc_1_d_adv_0_2.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.9,0.0,-0.5,0.0,0.5,0.4,1.0,0.2516547061968595
1,-0.8882608689778502,0.0,-0.4934782608782964,0.0,0.5,0.3947826080995538,1.0,0.2516547061968595
2,-0.8543856634250087,0.0,-0.47465870311275143,0.0,0.5,0.3797269603122572,1.0,0.2516547061968595
3,-0.801046290244004,0.0,-0.4450257200946752,0.0,0.5,0.35602057014932875,1.0,0.2516547061968595
4,-0.7308828947863947,0.0,-0.4060460595854207,0.0,0.5,0.32483683520097395,1.0,0.2516547061968595
5,-0.6464865929803643,0.0,-0.35915922851009985,0.0,0.5,0.2873273644702644,0.6,0.2516547061968595
6,-0.5503744235876005,-0.007500000015176924,-0.30576357945187654,-0.003529411502321881,0.4,0.24464306783951564,0.6,0.2516547061968595
7,-0.44495800740663716,-0.028219424459730618,-0.24719890279451182,-0.013361343455844237,0.4,0.19831647946680472,0.6,0.2516547061968595
8,-0.33251485209879855,-0.0057963943760675415,-0.18473048184472396,-0.011500653421827902,1.0,0.14789441728021563,0.6,0.2516547061968595
9,-0.2151783572968259,0.09668947157525765,-0.11954353855403796,0.014359999360827654,1.0,0.12619096857965909,0.6,0.2516547061968595
10,-0.09495802038610796,0.24556623286397541,-0.05275446068917077,0.05449032450201641,1.0,0.19568122855154169,0.6,0.2516547061968595


==> figures/new_results_2/cons_inc_1_d_adv_0_3.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.9,0.0,-0.5,0.0,0.5,0.4,1.0,0.2516547061968595
1,-0.8882608689778502,0.0,-0.4934782608782964,0.0,0.5,0.3947826080995538,1.0,0.2516547061968595
2,-0.8543856634250087,0.0,-0.47465870311275143,0.0,0.5,0.3797269603122572,1.0,0.2516547061968595
3,-0.801046290244004,0.0,-0.4450257200946752,0.0,0.5,0.35602057014932875,1.0,0.2516547061968595
4,-0.7308828947863947,0.0,-0.4060460595854207,0.0,0.5,0.32483683520097395,1.0,0.2516547061968595
5,-0.6464865929803643,0.0,-0.35915922851009985,0.0,0.5,0.2873273644702644,0.6,0.2516547061968595
6,-0.5503744235876005,-0.007500000015176924,-0.30576357945187654,-0.003529411502321881,0.4,0.24464306783951564,0.6,0.2516547061968595
7,-0.44495800740663716,-0.028219424459730618,-0.24719890279451182,-0.013361343455844237,0.4,0.19831647946680472,0.6,0.2516547061968595
8,-0.33251485209879855,-0.0057963943760675415,-0.18473048184472396,-0.011500653421827902,1.0,0.14789441728021563,0.6,0.2516547061968595
9,-0.2151783572968259,0.09668947157525765,-0.11954353855403796,0.014359999360827654,1.0,0.12619096857965909,0.6,0.2516547061968595
10,-0.09495802038610796,0.24556623286397541,-0.05275446068917077,0.05449032450201641,1.0,0.19568122855154169,0.6,0.2516547061968595


==> figures/new_results_2/cons_inc_1_d_adv_0_4.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.9,0.0,-0.5,0.0,0.5,0.4,1.0,0.1530272550880909
1,-0.8882608689778502,0.0,-0.4934782608782964,0.0,0.5,0.3947826080995538,1.0,0.1530272550880909
2,-0.8543856634250087,0.0,-0.47465870311275143,0.0,0.5,0.3797269603122572,1.0,0.1530272550880909
3,-0.801046290244004,0.0,-0.4450257200946752,0.0,0.5,0.35602057014932875,1.0,0.1530272550880909
4,-0.7308828947863947,0.0,-0.4060460595854207,0.0,0.5,0.32483683520097395,1.0,0.1530272550880909
5,-0.6464865929803643,0.0,-0.35915922851009985,0.0,0.5,0.2873273644702644,0.4,0.1530272550880909
6,-0.5503744235876005,0.030000000060707695,-0.30576357945187654,0.014117646009287523,0.9,0.2451259150702065,0.4,0.1530272550880909
7,-0.44495800740663716,0.11287769783892247,-0.24719890279451182,0.05344537382337695,0.9,0.20649664548093347,0.4,0.1530272550880909
8,-0.33251485209879855,0.2437738024857998,-0.18473048184472396,0.1148099514791544,1.0,0.19614253734939202,0.4,0.1530272550880909
9,-0.2151783572968259,0.41586431801120394,-0.11954353855403796,0.194332306888202,1.0,0.24129328732513003,0.4,0.1530272550880909
10,-0.09495802038610796,0.6118241512738603,-0.05275446068917077,0.2846507429206497,1.0,0.3298841911710072,0.4,0.1530272550880909


==> figures/new_results_2/cons_inc_1_d_adv_ns.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.7,-0.7,-0.5,0.0,0.5,0.7280109889280517,1.0,0.681253425942527
1,-0.6908695646741665,-0.6902325581010444,-0.4934782608782964,0.0,0.5,0.7179027170006708,1.0,0.681253425942527
2,-0.6645221820436588,-0.6620600477420505,-0.47465870311275143,0.0,0.5,0.6887464318948979,1.0,0.681253425942527
3,-0.623036002656206,-0.6177355194134314,-0.4450257200946752,0.0,0.5,0.6428723299712144,0.7,0.681253425942527
4,-0.5684644728201779,-0.5494466889668935,-0.4060460595854207,0.006531881545682199,0.7000000000000001,0.5792166363519814,0.7,0.681253425942527
5,-0.5028229047318854,-0.4325116278336367,-0.35915922851009985,0.03555643927749044,1.0,0.4896192064397644,0.7,0.681253425942527
6,-0.42806899546261645,-0.2576231926683991,-0.30576357945187654,0.09359208797728776,1.0,0.37190158395009393,0.7,0.681253425942527
7,-0.3460784500304109,-0.037335633633669915,-0.24719890279451182,0.1749318365701409,1.0,0.23416798194523117,0.7,0.681253425942527
8,-0.2909266370344518,0.15592732854924574,-0.18970951104895992,0.2731920553951713,1.0,0.15490617403774606,0.7,0.681253425942527
9,-0.26120603316354724,0.3224349465559831,-0.13400793334219346,0.38315420815001633,1.0,0.14094745590711355,0.7,0.681253425942527
10,-0.22466250013484484,0.5185475558900537,-0.07599831220218926,0.5006525328569864,1.0,0.1497373454520613,0.7,0.681253425942527


==> figures/new_results_2/cons_inc_1_d_adv_ns_0.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.7,-0.7,-0.5,0.0,0.5,0.7280109889280517,1.0,0.681253425942527
1,-0.6908695646741665,-0.6902325581010444,-0.4934782608782964,0.0,0.5,0.7179027170006708,1.0,0.681253425942527
2,-0.6645221820436588,-0.6620600477420505,-0.47465870311275143,0.0,0.5,0.6887464318948979,1.0,0.681253425942527
3,-0.623036002656206,-0.6177355194134314,-0.4450257200946752,0.0,0.5,0.6428723299712144,0.7,0.681253425942527
4,-0.5684644728201779,-0.5494466889668935,-0.4060460595854207,0.006531881545682199,0.7000000000000001,0.5792166363519814,0.7,0.681253425942527
5,-0.5028229047318854,-0.4325116278336367,-0.35915922851009985,0.03555643927749044,1.0,0.4896192064397644,0.7,0.681253425942527
6,-0.42806899546261645,-0.2576231926683991,-0.30576357945187654,0.09359208797728776,1.0,0.37190158395009393,0.7,0.681253425942527
7,-0.3460784500304109,-0.037335633633669915,-0.24719890279451182,0.1749318365701409,1.0,0.23416798194523117,0.7,0.681253425942527
8,-0.2909266370344518,0.15592732854924574,-0.18970951104895992,0.2731920553951713,1.0,0.15490617403774606,0.7,0.681253425942527
9,-0.26120603316354724,0.3224349465559831,-0.13400793334219346,0.38315420815001633,1.0,0.14094745590711355,0.7,0.681253425942527
10,-0.22466250013484484,0.5185475558900537,-0.07599831220218926,0.5006525328569864,1.0,0.1497373454520613,0.7,0.681253425942527


==> figures/new_results_2/cons_inc_1_d_adv_ns_1.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.7,-0.7,-0.5,0.0,0.5,0.7280109889280517,1.0,0.1777362832147628
1,-0.6908695646741665,-0.6902325581010444,-0.4934782608782964,0.0,0.5,0.7179027170006708,1.0,0.1777362832147628
2,-0.6645221820436588,-0.6620600477420505,-0.47465870311275143,0.0,0.5,0.6887464318948979,1.0,0.1777362832147628
3,-0.623036002656206,-0.6177355194134314,-0.4450257200946752,0.0,0.5,0.6428723299712144,0.3,0.1777362832147628
4,-0.5684644728201779,-0.5695423837043988,-0.4060460595854207,-0.006531881545682199,0.30000000000000004,0.58596976585717,0.3,0.1777362832147628
5,-0.5028229047318854,-0.5280179705191705,-0.35915922851009985,-0.025091322358748107,0.30000000000000004,0.5230434640595707,0.3,0.1777362832147628
6,-0.42806899546261645,-0.4694348441930411,-0.30576357945187654,-0.043051729822946555,0.6000000000000001,0.4435776989496894,0.3,0.1777362832147628
7,-0.3460784500304109,-0.37545600175973926,-0.24719890279451182,-0.0501287247365783,0.6000000000000001,0.3400220611032186,0.3,0.1777362832147628
8,-0.25759330370111844,-0.2728297615225085,-0.18970951104895992,-0.041305907059101185,1.0,0.24127060428165353,0.3,0.1777362832147628
9,-0.16244149070515937,-0.17020352128527771,-0.13888678597007467,-0.0147053116038463,1.0,0.1572721123698904,0.3,0.1777362832147628
10,-0.06332101783461454,-0.03997159132644229,-0.09048947374189764,0.02345283758153641,1.0,0.06899842881319276,0.3,0.1777362832147628


==> figures/new_results_2/cons_inc_1_d_adv_ns_2.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.7,-0.95,-0.5,0.0,0.5,0.9708243919473799,1.0,0.41957914531230933
1,-0.6908695646741665,-0.9367441859348681,-0.4934782608782964,0.0,0.5,0.9573155157506914,1.0,0.41957914531230933
2,-0.6645221820436588,-0.898510064333975,-0.47465870311275143,0.0,0.5,0.9183509548866332,1.0,0.41957914531230933
3,-0.623036002656206,-0.8383553466017595,-0.4450257200946752,0.0,0.5,0.8570457093255833,1.0,0.41957914531230933
4,-0.5684644728201779,-0.7341943907507258,-0.4060460595854207,0.016329704837531753,1.0,0.7678972320670705,1.0,0.41957914531230933
5,-0.5028229047318854,-0.5681929291456786,-0.35915922851009985,0.06272830975006675,1.0,0.647070986488577,1.0,0.41957914531230933
6,-0.42806899546261645,-0.35173320380135953,-0.30576357945187654,0.13409992166304002,1.0,0.5009914575959027,1.0,0.41957914531230933
7,-0.3460784500304109,-0.09574582362310058,-0.24719890279451182,0.22553191166659772,1.0,0.33614959178088233,1.0,0.41957914531230933
8,-0.2842599703677851,0.14400998461238113,-0.18970951104895992,0.33245713466443977,1.0,0.2108367086637048,1.0,0.41957914531230933
9,-0.24183894458197347,0.36644974470804176,-0.13400793334219346,0.4503382355554993,1.0,0.13661920026723012,1.0,0.41957914531230933
10,-0.1935401653918323,0.612704676205182,-0.07599831220218926,0.5746389028507233,1.0,0.1235519742955515,1.0,0.41957914531230933


==> figures/new_results_2/cons_inc_1_d_adv_ns_3.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.7,-0.7,-0.5,0.0,0.5,0.7280109889280517,1.0,0.681253425942527
1,-0.6908695646741665,-0.6902325581010444,-0.4934782608782964,0.0,0.5,0.7179027170006708,1.0,0.681253425942527
2,-0.6645221820436588,-0.6620600477420505,-0.47465870311275143,0.0,0.5,0.6887464318948979,1.0,0.681253425942527
3,-0.623036002656206,-0.6177355194134314,-0.4450257200946752,0.0,0.5,0.6428723299712144,0.7,0.681253425942527
4,-0.5684644728201779,-0.5494466889668935,-0.4060460595854207,0.006531881545682199,0.7000000000000001,0.5792166363519814,0.7,0.681253425942527
5,-0.5028229047318854,-0.4325116278336367,-0.35915922851009985,0.03555643927749044,1.0,0.4896192064397644,0.7,0.681253425942527
6,-0.42806899546261645,-0.2576231926683991,-0.30576357945187654,0.09359208797728776,1.0,0.37190158395009393,0.7,0.681253425942527
7,-0.3460784500304109,-0.037335633633669915,-0.24719890279451182,0.1749318365701409,1.0,0.23416798194523117,0.7,0.681253425942527
8,-0.2909266370344518,0.15592732854924574,-0.18970951104895992,0.2731920553951713,1.0,0.15490617403774606,0.7,0.681253425942527
9,-0.26120603316354724,0.3224349465559831,-0.13400793334219346,0.38315420815001633,1.0,0.14094745590711355,0.7,0.681253425942527
10,-0.22466250013484484,0.5185475558900537,-0.07599831220218926,0.5006525328569864,1.0,0.1497373454520613,0.7,0.681253425942527


==> figures/new_results_2/cons_inc_1_d_adv_ns_4.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.7,-0.7,-0.5,0.0,0.5,0.7280109889280517,1.0,0.681253425942527
1,-0.6908695646741665,-0.6902325581010444,-0.4934782608782964,0.0,0.5,0.7179027170006708,1.0,0.681253425942527
2,-0.6645221820436588,-0.6620600477420505,-0.47465870311275143,0.0,0.5,0.6887464318948979,1.0,0.681253425942527
3,-0.623036002656206,-0.6177355194134314,-0.4450257200946752,0.0,0.5,0.6428723299712144,0.7,0.681253425942527
4,-0.5684644728201779,-0.5494466889668935,-0.4060460595854207,0.006531881545682199,0.7000000000000001,0.5792166363519814,0.7,0.681253425942527
5,-0.5028229047318854,-0.4325116278336367,-0.35915922851009985,0.03555643927749044,1.0,0.4896192064397644,0.7,0.681253425942527
6,-0.42806899546261645,-0.2576231926683991,-0.30576357945187654,0.09359208797728776,1.0,0.37190158395009393,0.7,0.681253425942527
7,-0.3460784500304109,-0.037335633633669915,-0.24719890279451182,0.1749318365701409,1.0,0.23416798194523117,0.7,0.681253425942527
8,-0.2909266370344518,0.15592732854924574,-0.18970951104895992,0.2731920553951713,1.0,0.15490617403774606,0.7,0.681253425942527
9,-0.26120603316354724,0.3224349465559831,-0.13400793334219346,0.38315420815001633,1.0,0.14094745590711355,0.7,0.681253425942527
10,-0.22466250013484484,0.5185475558900537,-0.07599831220218926,0.5006525328569864,1.0,0.1497373454520613,0.7,0.681253425942527


==> figures/new_results_2/for_heat_adv_new.csv <==
,X,Y,a
0,-0.99,-0.99,0.15959464818239208
1,-0.9642105263157895,-0.99,0.14811963260173797
2,-0.9384210526315789,-0.99,0.13719821766018866
3,-0.9126315789473685,-0.99,0.13070171175897122
4,-0.8868421052631579,-0.99,0.11564361274242403
5,-0.8610526315789474,-0.99,0.1051836687326431
6,-0.8352631578947368,-0.99,0.0985865117609501
7,-0.8094736842105263,-0.99,0.0938783672451973
8,-0.7836842105263158,-0.99,0.09371722536161542
9,-0.7578947368421053,-0.99,0.08810286493413151
10,-0.7321052631578948,-0.99,0.07458312541246415
11,-0.7063157894736842,-0.99,0.12401407918334006
12,-0.6805263157894736,-0.99,0.07327911078929902
13,-0.6547368421052632,-0.99,0.16105200484395027
14,-0.6289473684210527,-0.99,0.15965110936388374
15,-0.6031578947368421,-0.99,0.15834612091537564
16,-0.5773684210526315,-0.99,0.14764795402949676
17,-0.5515789473684211,-0.99,0.1054855199456215
18,-0.5257894736842106,-0.99,0.07345222644507884
19,-0.5,-0.99,0.08699506577104331
20,-0.99,-0.8857894736842105,0.14535827887803315
21,-0.9642105263157895,-0.8857894736842105,0.16369382932782175
22,-0.9384210526315789,-0.8857894736842105,0.16730158846825363
23,-0.9126315789473685,-0.8857894736842105,0.13727130042016505
24,-0.8868421052631579,-0.8857894736842105,0.1153990402966738
25,-0.8610526315789474,-0.8857894736842105,0.08505770245194436
26,-0.8352631578947368,-0.8857894736842105,0.07774519923329354
27,-0.8094736842105263,-0.8857894736842105,0.16496735534910112
28,-0.7836842105263158,-0.8857894736842105,0.061807642728090285
29,-0.7578947368421053,-0.8857894736842105,0.06072864294052125
30,-0.7321052631578948,-0.8857894736842105,0.06833120614290236
31,-0.7063157894736842,-0.8857894736842105,0.07062344223260882
32,-0.6805263157894736,-0.8857894736842105,0.06856026232242585
33,-0.6547368421052632,-0.8857894736842105,0.067826309800148
34,-0.6289473684210527,-0.8857894736842105,0.06726620823144913
35,-0.6031578947368421,-0.8857894736842105,0.06828703075647355
36,-0.5773684210526315,-0.8857894736842105,0.06916303008794786
37,-0.5515789473684211,-0.8857894736842105,0.07041091591119766
38,-0.5257894736842106,-0.8857894736842105,0.07412678360939026
39,-0.5,-0.8857894736842105,0.07897861048579216
40,-0.99,-0.781578947368421,0.12084113448858262
41,-0.9642105263157895,-0.781578947368421,0.1104050986468792
42,-0.9384210526315789,-0.781578947368421,0.13487662821076812
43,-0.9126315789473685,-0.781578947368421,0.14025809462368488
44,-0.8868421052631579,-0.781578947368421,0.07336393669247629
45,-0.8610526315789474,-0.781578947368421,0.0615773292630911
46,-0.8352631578947368,-0.781578947368421,0.050770022422075275
47,-0.8094736842105263,-0.781578947368421,0.04164824187755585
48,-0.7836842105263158,-0.781578947368421,0.04809446632862091
49,-0.7578947368421053,-0.781578947368421,0.053784137964248656
50,-0.7321052631578948,-0.781578947368421,0.058415767252445225
51,-0.7063157894736842,-0.781578947368421,0.059827747046947474
52,-0.6805263157894736,-0.781578947368421,0.06079924076795577
53,-0.6547368421052632,-0.781578947368421,0.06111946344375609
54,-0.6289473684210527,-0.781578947368421,0.06298250675201418
55,-0.6031578947368421,-0.781578947368421,0.06545291423797607
56,-0.5773684210526315,-0.781578947368421,0.08103997725248338
57,-0.5515789473684211,-0.781578947368421,0.11126639652252197
58,-0.5257894736842106,-0.781578947368421,0.06998628973960877
59,-0.5,-0.781578947368421,0.06988912165164948
60,-0.99,-0.6773684210526316,0.10682785794138908
61,-0.9642105263157895,-0.6773684210526316,0.09638645768165588
62,-0.9384210526315789,-0.6773684210526316,0.08517984196543693
63,-0.9126315789473685,-0.6773684210526316,0.07367720060050488
64,-0.8868421052631579,-0.6773684210526316,0.059121888205409055
65,-0.8610526315789474,-0.6773684210526316,0.08972712294012306
66,-0.8352631578947368,-0.6773684210526316,0.03610312700271606
67,-0.8094736842105263,-0.6773684210526316,0.042726109325885775
68,-0.7836842105263158,-0.6773684210526316,0.04844935178756714
69,-0.7578947368421053,-0.6773684210526316,0.16417595589160922
70,-0.7321052631578948,-0.6773684210526316,0.13449947732686998
71,-0.7063157894736842,-0.6773684210526316,0.10116076862812043
72,-0.6805263157894736,-0.6773684210526316,0.09895501825213432
73,-0.6547368421052632,-0.6773684210526316,0.1150195601582527
74,-0.6289473684210527,-0.6773684210526316,0.12260039559099825
75,-0.6031578947368421,-0.6773684210526316,0.08591114028636367
76,-0.5773684210526315,-0.6773684210526316,0.06580943614244461
77,-0.5515789473684211,-0.6773684210526316,0.06156231015920639
78,-0.5257894736842106,-0.6773684210526316,0.10700747617334128
79,-0.5,-0.6773684210526316,0.050170250535011285
80,-0.99,-0.5731578947368421,0.12615477231144903
81,-0.9642105263157895,-0.5731578947368421,0.11878418385982512
82,-0.9384210526315789,-0.5731578947368421,0.1261223697066307
83,-0.9126315789473685,-0.5731578947368421,0.13250317156314848
84,-0.8868421052631579,-0.5731578947368421,0.12445401697047057
85,-0.8610526315789474,-0.5731578947368421,0.15783770751021803
86,-0.8352631578947368,-0.5731578947368421,0.12400356021523476
87,-0.8094736842105263,-0.5731578947368421,0.11444406306743624
88,-0.7836842105263158,-0.5731578947368421,0.11062474950309845
89,-0.7578947368421053,-0.5731578947368421,0.10034276455640792
90,-0.7321052631578948,-0.5731578947368421,0.09997224897146226
91,-0.7063157894736842,-0.5731578947368421,0.19866781477630138
92,-0.6805263157894736,-0.5731578947368421,0.107898968141526
93,-0.6547368421052632,-0.5731578947368421,0.12600852724909778
94,-0.6289473684210527,-0.5731578947368421,0.12665975753590467
95,-0.6031578947368421,-0.5731578947368421,0.07179100751876832
96,-0.5773684210526315,-0.5731578947368421,0.07610391497611999
97,-0.5515789473684211,-0.5731578947368421,0.07941992640495299
98,-0.5257894736842106,-0.5731578947368421,0.08223177701234818
99,-0.5,-0.5731578947368421,0.08446129739284516
100,-0.99,-0.46894736842105256,0.12021901989728209
101,-0.9642105263157895,-0.46894736842105256,0.11397797310352324
102,-0.9384210526315789,-0.46894736842105256,0.11257299289107323
103,-0.9126315789473685,-0.46894736842105256,0.11403606697916983
104,-0.8868421052631579,-0.46894736842105256,0.1107994209229946
105,-0.8610526315789474,-0.46894736842105256,0.1051480270922184
106,-0.8352631578947368,-0.46894736842105256,0.09878634050488473
107,-0.8094736842105263,-0.46894736842105256,0.10180833485350013
108,-0.7836842105263158,-0.46894736842105256,0.0997439606487751
109,-0.7578947368421053,-0.46894736842105256,0.10156968791037799
110,-0.7321052631578948,-0.46894736842105256,0.12461816217005253
111,-0.7063157894736842,-0.46894736842105256,0.10173472778499126
112,-0.6805263157894736,-0.46894736842105256,0.09089240178465843
113,-0.6547368421052632,-0.46894736842105256,0.09351287707686425
114,-0.6289473684210527,-0.46894736842105256,0.0963277141749859
115,-0.6031578947368421,-0.46894736842105256,0.09866163805127144
116,-0.5773684210526315,-0.46894736842105256,0.10080639675259588
117,-0.5515789473684211,-0.46894736842105256,0.10205344155430793
118,-0.5257894736842106,-0.46894736842105256,0.10340189382433893
119,-0.5,-0.46894736842105256,0.10367626264691354
120,-0.99,-0.36473684210526314,0.13066096216440198
121,-0.9642105263157895,-0.36473684210526314,0.1348625349998474
122,-0.9384210526315789,-0.36473684210526314,0.13550754249095914
123,-0.9126315789473685,-0.36473684210526314,0.1341293451189995
124,-0.8868421052631579,-0.36473684210526314,0.130382758975029
125,-0.8610526315789474,-0.36473684210526314,0.1264249864220619
126,-0.8352631578947368,-0.36473684210526314,0.12281204253435134
127,-0.8094736842105263,-0.36473684210526314,0.11895979702472688
128,-0.7836842105263158,-0.36473684210526314,0.16292148486338556
129,-0.7578947368421053,-0.36473684210526314,0.13838715125620366
130,-0.7321052631578948,-0.36473684210526314,0.12872751043736932
131,-0.7063157894736842,-0.36473684210526314,0.1914609911590815
132,-0.6805263157894736,-0.36473684210526314,0.14133191332221035
133,-0.6547368421052632,-0.36473684210526314,0.14233260199427605
134,-0.6289473684210527,-0.36473684210526314,0.14347383245825768
135,-0.6031578947368421,-0.36473684210526314,0.4235707578460376
136,-0.5773684210526315,-0.36473684210526314,0.1201230338215828
137,-0.5515789473684211,-0.36473684210526314,0.12009820491075514
138,-0.5257894736842106,-0.36473684210526314,0.11975889205932617
139,-0.5,-0.36473684210526314,0.119228598177433
140,-0.99,-0.2605263157894737,0.1326574669778347
141,-0.9642105263157895,-0.2605263157894737,0.13631850019097327
142,-0.9384210526315789,-0.2605263157894737,0.138040921241045
143,-0.9126315789473685,-0.2605263157894737,0.1400383956730366
144,-0.8868421052631579,-0.2605263157894737,0.1379768626391888
145,-0.8610526315789474,-0.2605263157894737,0.19780624613864345
146,-0.8352631578947368,-0.2605263157894737,0.13492184683680536
147,-0.8094736842105263,-0.2605263157894737,0.24068903496552957
148,-0.7836842105263158,-0.2605263157894737,0.2186397340595722
149,-0.7578947368421053,-0.2605263157894737,0.21221771386265753
150,-0.7321052631578948,-0.2605263157894737,0.198002607986331
151,-0.7063157894736842,-0.2605263157894737,0.19196921497583389
152,-0.6805263157894736,-0.2605263157894737,0.19945853844285014
153,-0.6547368421052632,-0.2605263157894737,0.1881433071568608
154,-0.6289473684210527,-0.2605263157894737,0.38629268210831985
155,-0.6031578947368421,-0.2605263157894737,0.42740998030724553
156,-0.5773684210526315,-0.2605263157894737,0.42637361398854373
157,-0.5515789473684211,-0.2605263157894737,0.3962954189002882
158,-0.5257894736842106,-0.2605263157894737,0.35117785032093524
159,-0.5,-0.2605263157894737,0.3666618777645959
160,-0.99,-0.15631578947368419,0.214839888188988
161,-0.9642105263157895,-0.15631578947368419,0.18615545070171358
162,-0.9384210526315789,-0.15631578947368419,0.20039135758765042
163,-0.9126315789473685,-0.15631578947368419,0.1676935738751199
164,-0.8868421052631579,-0.15631578947368419,0.19868891230784358
165,-0.8610526315789474,-0.15631578947368419,0.2397232332974672
166,-0.8352631578947368,-0.15631578947368419,0.18733729281276465
167,-0.8094736842105263,-0.15631578947368419,0.20200215458869933
168,-0.7836842105263158,-0.15631578947368419,0.22422518485970797
169,-0.7578947368421053,-0.15631578947368419,0.20936935426853598
170,-0.7321052631578948,-0.15631578947368419,0.21691383206844325
171,-0.7063157894736842,-0.15631578947368419,0.2189854898005724
172,-0.6805263157894736,-0.15631578947368419,0.22630204689502714
173,-0.6547368421052632,-0.15631578947368419,0.23641785123571757
174,-0.6289473684210527,-0.15631578947368419,
175,-0.6031578947368421,-0.15631578947368419,
176,-0.5773684210526315,-0.15631578947368419,
177,-0.5515789473684211,-0.15631578947368419,
178,-0.5257894736842106,-0.15631578947368419,
179,-0.5,-0.15631578947368419,
180,-0.99,-0.052105263157894655,0.30674971063272094
181,-0.9642105263157895,-0.052105263157894655,0.3036541183723602
182,-0.9384210526315789,-0.052105263157894655,0.3004862721695099
183,-0.9126315789473685,-0.052105263157894655,0.2972490109934006
184,-0.8868421052631579,-0.052105263157894655,0.29353805024758917
185,-0.8610526315789474,-0.052105263157894655,0.289582777513424
186,-0.8352631578947368,-0.052105263157894655,0.2853393571509514
187,-0.8094736842105263,-0.052105263157894655,0.2828991213412955
188,-0.7836842105263158,-0.052105263157894655,0.27660649943724275
189,-0.7578947368421053,-0.052105263157894655,0.27319188905879854
190,-0.7321052631578948,-0.052105263157894655,0.2701945100016892
191,-0.7063157894736842,-0.052105263157894655,0.2737966612412129
192,-0.6805263157894736,-0.052105263157894655,0.2636505204956047
193,-0.6547368421052632,-0.052105263157894655,0.3360258019344973
194,-0.6289473684210527,-0.052105263157894655,
195,-0.6031578947368421,-0.052105263157894655,
196,-0.5773684210526315,-0.052105263157894655,
197,-0.5515789473684211,-0.052105263157894655,
198,-0.5257894736842106,-0.052105263157894655,
199,-0.5,-0.052105263157894655,
200,-0.99,0.05210526315789488,0.3150118457211647
201,-0.9642105263157895,0.05210526315789488,0.3116259862913284
202,-0.9384210526315789,0.05210526315789488,0.3076308425201569
203,-0.9126315789473685,0.05210526315789488,0.3038539655937348
204,-0.8868421052631579,0.05210526315789488,0.30094905336038213
205,-0.8610526315789474,0.05210526315789488,0.29787057985202414
206,-0.8352631578947368,0.05210526315789488,0.28038201309985017
207,-0.8094736842105263,0.05210526315789488,0.2653052170090377
208,-0.7836842105263158,0.05210526315789488,0.26892609276622537
209,-0.7578947368421053,0.05210526315789488,0.22947375724464653
210,-0.7321052631578948,0.05210526315789488,0.2615452341735362
211,-0.7063157894736842,0.05210526315789488,0.22365230832993985
212,-0.6805263157894736,0.05210526315789488,0.22405609970167278
213,-0.6547368421052632,0.05210526315789488,0.21845164343714715
214,-0.6289473684210527,0.05210526315789488,
215,-0.6031578947368421,0.05210526315789488,
216,-0.5773684210526315,0.05210526315789488,
217,-0.5515789473684211,0.05210526315789488,
218,-0.5257894736842106,0.05210526315789488,
219,-0.5,0.05210526315789488,
220,-0.99,0.15631578947368419,0.29821052250888896
221,-0.9642105263157895,0.15631578947368419,0.31331652752123773
222,-0.9384210526315789,0.15631578947368419,0.311141590392217
223,-0.9126315789473685,0.15631578947368419,0.2977390459626913
224,-0.8868421052631579,0.15631578947368419,0.2622086496949196
225,-0.8610526315789474,0.15631578947368419,0.26017515641450883
226,-0.8352631578947368,0.15631578947368419,0.22134600624442102
227,-0.8094736842105263,0.15631578947368419,0.23022707077860832
228,-0.7836842105263158,0.15631578947368419,0.1665318079292774
229,-0.7578947368421053,0.15631578947368419,0.1779081490635872
230,-0.7321052631578948,0.15631578947368419,0.16538471975922583
231,-0.7063157894736842,0.15631578947368419,0.1654213808774948
232,-0.6805263157894736,0.15631578947368419,0.16931013981252907
233,-0.6547368421052632,0.15631578947368419,0.12280687363818288
234,-0.6289473684210527,0.15631578947368419,
235,-0.6031578947368421,0.15631578947368419,
236,-0.5773684210526315,0.15631578947368419,
237,-0.5515789473684211,0.15631578947368419,
238,-0.5257894736842106,0.15631578947368419,
239,-0.5,0.15631578947368419,
240,-0.99,0.2605263157894737,0.2706386777292937
241,-0.9642105263157895,0.2605263157894737,0.23646156132221222
242,-0.9384210526315789,0.2605263157894737,0.2353271536529064
243,-0.9126315789473685,0.2605263157894737,0.187496260330081
244,-0.8868421052631579,0.2605263157894737,0.17806416180729867
245,-0.8610526315789474,0.2605263157894737,0.1792011404186487
246,-0.8352631578947368,0.2605263157894737,0.16419258117675778
247,-0.8094736842105263,0.2605263157894737,0.15952131032943725
248,-0.7836842105263158,0.2605263157894737,0.1558617013692856
249,-0.7578947368421053,0.2605263157894737,0.15256107032299043
250,-0.7321052631578948,0.2605263157894737,0.14883537590503693
251,-0.7063157894736842,0.2605263157894737,0.14273872017860412
252,-0.6805263157894736,0.2605263157894737,0.1349120020866394
253,-0.6547368421052632,0.2605263157894737,0.12693288147449494
254,-0.6289473684210527,0.2605263157894737,0.11946006417274475
255,-0.6031578947368421,0.2605263157894737,0.11378892421722413
256,-0.5773684210526315,0.2605263157894737,0.10837775856256489
257,-0.5515789473684211,0.2605263157894737,0.11419356718659399
258,-0.5257894736842106,0.2605263157894737,0.12024426683783533
259,-0.5,0.2605263157894737,0.11322238481603561
260,-0.99,0.36473684210526325,0.18066710376739503
261,-0.9642105263157895,0.36473684210526325,0.2008128059320152
262,-0.9384210526315789,0.36473684210526325,0.17051365837454796
263,-0.9126315789473685,0.36473684210526325,0.1680256198346615
264,-0.8868421052631579,0.36473684210526325,0.16571231827139857
265,-0.8610526315789474,0.36473684210526325,0.1674673211686313
266,-0.8352631578947368,0.36473684210526325,0.1660692446753383
267,-0.8094736842105263,0.36473684210526325,0.18111956266395285
268,-0.7836842105263158,0.36473684210526325,0.15689085826277732
269,-0.7578947368421053,0.36473684210526325,0.15175534293055534
270,-0.7321052631578948,0.36473684210526325,0.14796168973110616
271,-0.7063157894736842,0.36473684210526325,0.14165158435702324
272,-0.6805263157894736,0.36473684210526325,0.1369396261870861
273,-0.6547368421052632,0.36473684210526325,0.13115143820643424
274,-0.6289473684210527,0.36473684210526325,0.12528861686587334
275,-0.6031578947368421,0.36473684210526325,0.12024026826024056
276,-0.5773684210526315,0.36473684210526325,0.12607092306017878
277,-0.5515789473684211,0.36473684210526325,0.13046652898192407
278,-0.5257894736842106,0.36473684210526325,0.13185136213898657
279,-0.5,0.36473684210526325,0.11748261284641925
280,-0.99,0.46894736842105256,0.20068077024817468
281,-0.9642105263157895,0.46894736842105256,0.19574338462948798
282,-0.9384210526315789,0.46894736842105256,0.16469737911224364
283,-0.9126315789473685,0.46894736842105256,0.22973382470197978
284,-0.8868421052631579,0.46894736842105256,0.21111841298709622
285,-0.8610526315789474,0.46894736842105256,0.15653251484036446
286,-0.8352631578947368,0.46894736842105256,0.1531894211471081
287,-0.8094736842105263,0.46894736842105256,0.1501372434198856
288,-0.7836842105263158,0.46894736842105256,0.14706408455967906
289,-0.7578947368421053,0.46894736842105256,0.14362087920308114
290,-0.7321052631578948,0.46894736842105256,0.1399146904051304
291,-0.7063157894736842,0.46894736842105256,0.13501626685261722
292,-0.6805263157894736,0.46894736842105256,0.13011095505207776
293,-0.6547368421052632,0.46894736842105256,0.12365817144513129
294,-0.6289473684210527,0.46894736842105256,0.12532003670930864
295,-0.6031578947368421,0.46894736842105256,0.12815812975168228
296,-0.5773684210526315,0.46894736842105256,0.12785409569740297
297,-0.5515789473684211,0.46894736842105256,0.12828301250934598
298,-0.5257894736842106,0.46894736842105256,0.1292924854159355
299,-0.5,0.46894736842105256,0.1307282742857933
300,-0.99,0.5731578947368421,0.15945097774267197
301,-0.9642105263157895,0.5731578947368421,0.18058434899896383
302,-0.9384210526315789,0.5731578947368421,0.15734599496424198
303,-0.9126315789473685,0.5731578947368421,0.20454730609792748
304,-0.8868421052631579,0.5731578947368421,0.14747673422098156
305,-0.8610526315789474,0.5731578947368421,0.14388255089521404
306,-0.8352631578947368,0.5731578947368421,0.14014879345893858
307,-0.8094736842105263,0.5731578947368421,0.13636860460042954
308,-0.7836842105263158,0.5731578947368421,0.13236087471246719
309,-0.7578947368421053,0.5731578947368421,0.12796901673078537
310,-0.7321052631578948,0.5731578947368421,0.12452209323644639
311,-0.7063157894736842,0.5731578947368421,0.12054803341627121
312,-0.6805263157894736,0.5731578947368421,0.12475090891122817
313,-0.6547368421052632,0.5731578947368421,0.12623849511146545
314,-0.6289473684210527,0.5731578947368421,0.12641722828149796
315,-0.6031578947368421,0.5731578947368421,0.12672167688608169
316,-0.5773684210526315,0.5731578947368421,0.12737540006637577
317,-0.5515789473684211,0.5731578947368421,0.1277269798517227
318,-0.5257894736842106,0.5731578947368421,0.12778824716806408
319,-0.5,0.5731578947368421,0.11414438335597517
320,-0.99,0.6773684210526316,0.1498281046152115
321,-0.9642105263157895,0.6773684210526316,0.14625174945592878
322,-0.9384210526315789,0.6773684210526316,0.19423649836238474
323,-0.9126315789473685,0.6773684210526316,0.2465804851278663
324,-0.8868421052631579,0.6773684210526316,0.1364594864845276
325,-0.8610526315789474,0.6773684210526316,0.13230619668960572
326,-0.8352631578947368,0.6773684210526316,0.12681987643241882
327,-0.8094736842105263,0.6773684210526316,0.12236070871353148
328,-0.7836842105263158,0.6773684210526316,0.11849544882774352
329,-0.7578947368421053,0.6773684210526316,0.12031378388404848
330,-0.7321052631578948,0.6773684210526316,0.12404950141906738
331,-0.7063157894736842,0.6773684210526316,0.12346901357173919
332,-0.6805263157894736,0.6773684210526316,0.12310094833374023
333,-0.6547368421052632,0.6773684210526316,0.12319247454404829
334,-0.6289473684210527,0.6773684210526316,0.12378759086132048
335,-0.6031578947368421,0.6773684210526316,0.12435424029827118
336,-0.5773684210526315,0.6773684210526316,0.12482841938734054
337,-0.5515789473684211,0.6773684210526316,0.1257217755913734
338,-0.5257894736842106,0.6773684210526316,0.12643623530864717
339,-0.5,0.6773684210526316,0.12713164508342742
340,-0.99,0.7815789473684212,0.1320064777284861
341,-0.9642105263157895,0.7815789473684212,0.127436507537961
342,-0.9384210526315789,0.7815789473684212,0.1311251062899828
343,-0.9126315789473685,0.7815789473684212,0.1301738869100809
344,-0.8868421052631579,0.7815789473684212,0.125984161272645
345,-0.8610526315789474,0.7815789473684212,0.12296546824276447
346,-0.8352631578947368,0.7815789473684212,0.11783388389647007
347,-0.8094736842105263,0.7815789473684212,0.11434874661266803
348,-0.7836842105263158,0.7815789473684212,0.11273425388336182
349,-0.7578947368421053,0.7815789473684212,0.10681307382136582
350,-0.7321052631578948,0.7815789473684212,0.12690335065126418
351,-0.7063157894736842,0.7815789473684212,0.12741267412900922
352,-0.6805263157894736,0.7815789473684212,0.1275686529278755
353,-0.6547368421052632,0.7815789473684212,0.12750946879386899
354,-0.6289473684210527,0.7815789473684212,0.12731206685304644
355,-0.6031578947368421,0.7815789473684212,0.10284472599625587
356,-0.5773684210526315,0.7815789473684212,0.10598757252097128
357,-0.5515789473684211,0.7815789473684212,0.10248104438185693
358,-0.5257894736842106,0.7815789473684212,0.10280318334698677
359,-0.5,0.7815789473684212,0.12415170460939409
360,-0.99,0.8857894736842107,0.12583044597506526
361,-0.9642105263157895,0.8857894736842107,0.12577898356318473
362,-0.9384210526315789,0.8857894736842107,0.11607234414666892
363,-0.9126315789473685,0.8857894736842107,0.11579373782128095
364,-0.8868421052631579,0.8857894736842107,0.12237907413393259
365,-0.8610526315789474,0.8857894736842107,0.1189130225777626
366,-0.8352631578947368,0.8857894736842107,0.12326040118932724
367,-0.8094736842105263,0.8857894736842107,0.12460490435361862
368,-0.7836842105263158,0.8857894736842107,0.12498399943113328
369,-0.7578947368421053,0.8857894736842107,0.12532581895589828
370,-0.7321052631578948,0.8857894736842107,0.1266808673739433
371,-0.7063157894736842,0.8857894736842107,0.12777531474828718
372,-0.6805263157894736,0.8857894736842107,0.12791320353746416
373,-0.6547368421052632,0.8857894736842107,0.12783266603946686
374,-0.6289473684210527,0.8857894736842107,0.12764043480157852
375,-0.6031578947368421,0.8857894736842107,0.1269714352488518
376,-0.5773684210526315,0.8857894736842107,0.12521865069866184
377,-0.5515789473684211,0.8857894736842107,0.12303567707538603
378,-0.5257894736842106,0.8857894736842107,0.12121307998895643
379,-0.5,0.8857894736842107,0.11878310531377793
380,-0.99,0.99,0.1260075575113296
381,-0.9642105263157895,0.99,0.1300824624300003
382,-0.9384210526315789,0.99,0.13391982436180114
383,-0.9126315789473685,0.99,0.13596688151359562
384,-0.8868421052631579,0.99,0.13688189506530762
385,-0.8610526315789474,0.99,0.13520313084125518
386,-0.8352631578947368,0.99,0.13271827340126038
387,-0.8094736842105263,0.99,0.13006103157997131
388,-0.7836842105263158,0.99,0.12681647181510924
389,-0.7578947368421053,0.99,0.12464805722236631
390,-0.7321052631578948,0.99,0.12197552978992461
391,-0.7063157894736842,0.99,0.1179349982738495
392,-0.6805263157894736,0.99,0.11732804507017133
393,-0.6547368421052632,0.99,0.11785014033317567
394,-0.6289473684210527,0.99,0.11813868016004563
395,-0.6031578947368421,0.99,0.11844561725854871
396,-0.5773684210526315,0.99,0.11814197063446044
397,-0.5515789473684211,0.99,0.11756617665290833
398,-0.5257894736842106,0.99,0.11623257607221602
399,-0.5,0.99,0.11510876268148422


==> figures/new_results_2/for_heat_delay_new.csv <==
,X,Y,b
0,-0.99,-0.99,0.7
1,-0.9642105263157895,-0.99,0.6799999999999999
2,-0.9384210526315789,-0.99,0.43000000000000005
3,-0.9126315789473685,-0.99,0.43000000000000005
4,-0.8868421052631579,-0.99,0.7
5,-0.8610526315789474,-0.99,0.41000000000000003
6,-0.8352631578947368,-0.99,0.42000000000000004
7,-0.8094736842105263,-0.99,0.4
8,-0.7836842105263158,-0.99,0.41000000000000003
9,-0.7578947368421053,-0.99,0.41000000000000003
10,-0.7321052631578948,-0.99,0.4
11,-0.7063157894736842,-0.99,0.56
12,-0.6805263157894736,-0.99,0.3
13,-0.6547368421052632,-0.99,0.7
14,-0.6289473684210527,-0.99,0.64
15,-0.6031578947368421,-0.99,0.7
16,-0.5773684210526315,-0.99,0.6399999999999999
17,-0.5515789473684211,-0.99,0.44000000000000006
18,-0.5257894736842106,-0.99,0.3
19,-0.5,-0.99,0.3
20,-0.99,-0.8857894736842105,0.55
21,-0.9642105263157895,-0.8857894736842105,0.6100000000000001
22,-0.9384210526315789,-0.8857894736842105,0.64
23,-0.9126315789473685,-0.8857894736842105,0.6100000000000001
24,-0.8868421052631579,-0.8857894736842105,0.4900000000000001
25,-0.8610526315789474,-0.8857894736842105,0.43000000000000005
26,-0.8352631578947368,-0.8857894736842105,0.44000000000000006
27,-0.8094736842105263,-0.8857894736842105,0.6599999999999999
28,-0.7836842105263158,-0.8857894736842105,0.3
29,-0.7578947368421053,-0.8857894736842105,0.3
30,-0.7321052631578948,-0.8857894736842105,0.3
31,-0.7063157894736842,-0.8857894736842105,0.3
32,-0.6805263157894736,-0.8857894736842105,0.3
33,-0.6547368421052632,-0.8857894736842105,0.3
34,-0.6289473684210527,-0.8857894736842105,0.3
35,-0.6031578947368421,-0.8857894736842105,0.3
36,-0.5773684210526315,-0.8857894736842105,0.3
37,-0.5515789473684211,-0.8857894736842105,0.3
38,-0.5257894736842106,-0.8857894736842105,0.3
39,-0.5,-0.8857894736842105,0.5
40,-0.99,-0.781578947368421,0.35
41,-0.9642105263157895,-0.781578947368421,0.33
42,-0.9384210526315789,-0.781578947368421,0.51
43,-0.9126315789473685,-0.781578947368421,0.51
44,-0.8868421052631579,-0.781578947368421,0.3
45,-0.8610526315789474,-0.781578947368421,0.3
46,-0.8352631578947368,-0.781578947368421,0.3
47,-0.8094736842105263,-0.781578947368421,0.3
48,-0.7836842105263158,-0.781578947368421,0.3
49,-0.7578947368421053,-0.781578947368421,0.3
50,-0.7321052631578948,-0.781578947368421,0.3
51,-0.7063157894736842,-0.781578947368421,0.3
52,-0.6805263157894736,-0.781578947368421,0.3
53,-0.6547368421052632,-0.781578947368421,0.3
54,-0.6289473684210527,-0.781578947368421,0.3
55,-0.6031578947368421,-0.781578947368421,0.3
56,-0.5773684210526315,-0.781578947368421,0.42000000000000004
57,-0.5515789473684211,-0.781578947368421,0.5200000000000001
58,-0.5257894736842106,-0.781578947368421,0.45
59,-0.5,-0.781578947368421,0.42000000000000004
60,-0.99,-0.6773684210526316,0.34
61,-0.9642105263157895,-0.6773684210526316,0.32
62,-0.9384210526315789,-0.6773684210526316,0.3
63,-0.9126315789473685,-0.6773684210526316,0.3
64,-0.8868421052631579,-0.6773684210526316,0.3
65,-0.8610526315789474,-0.6773684210526316,0.43000000000000005
66,-0.8352631578947368,-0.6773684210526316,0.3
67,-0.8094736842105263,-0.6773684210526316,0.3
68,-0.7836842105263158,-0.6773684210526316,0.3
69,-0.7578947368421053,-0.6773684210526316,0.5800000000000001
70,-0.7321052631578948,-0.6773684210526316,0.49000000000000005
71,-0.7063157894736842,-0.6773684210526316,0.4800000000000001
72,-0.6805263157894736,-0.6773684210526316,0.49000000000000005
73,-0.6547368421052632,-0.6773684210526316,0.4
74,-0.6289473684210527,-0.6773684210526316,0.4600000000000001
75,-0.6031578947368421,-0.6773684210526316,0.43
76,-0.5773684210526315,-0.6773684210526316,0.4
77,-0.5515789473684211,-0.6773684210526316,0.4
78,-0.5257894736842106,-0.6773684210526316,0.4
79,-0.5,-0.6773684210526316,0.4
80,-0.99,-0.5731578947368421,0.4600000000000001
81,-0.9642105263157895,-0.5731578947368421,0.4900000000000001
82,-0.9384210526315789,-0.5731578947368421,0.43
83,-0.9126315789473685,-0.5731578947368421,0.4
84,-0.8868421052631579,-0.5731578947368421,0.43
85,-0.8610526315789474,-0.5731578947368421,0.4900000000000001
86,-0.8352631578947368,-0.5731578947368421,0.43
87,-0.8094736842105263,-0.5731578947368421,0.4600000000000001
88,-0.7836842105263158,-0.5731578947368421,0.4
89,-0.7578947368421053,-0.5731578947368421,0.4
90,-0.7321052631578948,-0.5731578947368421,0.4
91,-0.7063157894736842,-0.5731578947368421,0.6100000000000001
92,-0.6805263157894736,-0.5731578947368421,0.43
93,-0.6547368421052632,-0.5731578947368421,0.4600000000000001
94,-0.6289473684210527,-0.5731578947368421,0.4600000000000001
95,-0.6031578947368421,-0.5731578947368421,0.4
96,-0.5773684210526315,-0.5731578947368421,0.4
97,-0.5515789473684211,-0.5731578947368421,0.4
98,-0.5257894736842106,-0.5731578947368421,0.4
99,-0.5,-0.5731578947368421,0.4
100,-0.99,-0.46894736842105256,0.4
101,-0.9642105263157895,-0.46894736842105256,0.4
102,-0.9384210526315789,-0.46894736842105256,0.4
103,-0.9126315789473685,-0.46894736842105256,0.4
104,-0.8868421052631579,-0.46894736842105256,0.4
105,-0.8610526315789474,-0.46894736842105256,0.4
106,-0.8352631578947368,-0.46894736842105256,0.4
107,-0.8094736842105263,-0.46894736842105256,0.4
108,-0.7836842105263158,-0.46894736842105256,0.4
109,-0.7578947368421053,-0.46894736842105256,0.4
110,-0.7321052631578948,-0.46894736842105256,0.4
111,-0.7063157894736842,-0.46894736842105256,0.4
112,-0.6805263157894736,-0.46894736842105256,0.4
113,-0.6547368421052632,-0.46894736842105256,0.4
114,-0.6289473684210527,-0.46894736842105256,0.4
115,-0.6031578947368421,-0.46894736842105256,0.4
116,-0.5773684210526315,-0.46894736842105256,0.4
117,-0.5515789473684211,-0.46894736842105256,0.4
118,-0.5257894736842106,-0.46894736842105256,0.4
119,-0.5,-0.46894736842105256,0.4
120,-0.99,-0.36473684210526314,0.4
121,-0.9642105263157895,-0.36473684210526314,0.4
122,-0.9384210526315789,-0.36473684210526314,0.4
123,-0.9126315789473685,-0.36473684210526314,0.4
124,-0.8868421052631579,-0.36473684210526314,0.4
125,-0.8610526315789474,-0.36473684210526314,0.4
126,-0.8352631578947368,-0.36473684210526314,0.4
127,-0.8094736842105263,-0.36473684210526314,0.4
128,-0.7836842105263158,-0.36473684210526314,0.5200000000000001
129,-0.7578947368421053,-0.36473684210526314,0.7
130,-0.7321052631578948,-0.36473684210526314,0.43
131,-0.7063157894736842,-0.36473684210526314,0.7
132,-0.6805263157894736,-0.36473684210526314,0.7
133,-0.6547368421052632,-0.36473684210526314,0.7
134,-0.6289473684210527,-0.36473684210526314,0.7
135,-0.6031578947368421,-0.36473684210526314,0.7
136,-0.5773684210526315,-0.36473684210526314,0.4
137,-0.5515789473684211,-0.36473684210526314,0.4
138,-0.5257894736842106,-0.36473684210526314,0.4
139,-0.5,-0.36473684210526314,0.4
140,-0.99,-0.2605263157894737,0.4
141,-0.9642105263157895,-0.2605263157894737,0.7
142,-0.9384210526315789,-0.2605263157894737,0.7
143,-0.9126315789473685,-0.2605263157894737,0.7
144,-0.8868421052631579,-0.2605263157894737,0.7
145,-0.8610526315789474,-0.2605263157894737,0.55
146,-0.8352631578947368,-0.2605263157894737,0.7
147,-0.8094736842105263,-0.2605263157894737,0.7
148,-0.7836842105263158,-0.2605263157894737,0.7
149,-0.7578947368421053,-0.2605263157894737,0.7
150,-0.7321052631578948,-0.2605263157894737,0.7
151,-0.7063157894736842,-0.2605263157894737,0.7
152,-0.6805263157894736,-0.2605263157894737,0.7
153,-0.6547368421052632,-0.2605263157894737,0.7
154,-0.6289473684210527,-0.2605263157894737,0.7
155,-0.6031578947368421,-0.2605263157894737,0.7
156,-0.5773684210526315,-0.2605263157894737,0.7
157,-0.5515789473684211,-0.2605263157894737,0.8400000000000001
158,-0.5257894736842106,-0.2605263157894737,0.7
159,-0.5,-0.2605263157894737,0.7
160,-0.99,-0.15631578947368419,0.6599999999999999
161,-0.9642105263157895,-0.15631578947368419,0.6399999999999999
162,-0.9384210526315789,-0.15631578947368419,0.7
163,-0.9126315789473685,-0.15631578947368419,0.4600000000000001
164,-0.8868421052631579,-0.15631578947368419,0.7
165,-0.8610526315789474,-0.15631578947368419,0.7
166,-0.8352631578947368,-0.15631578947368419,0.7
167,-0.8094736842105263,-0.15631578947368419,0.7
168,-0.7836842105263158,-0.15631578947368419,0.7
169,-0.7578947368421053,-0.15631578947368419,0.7
170,-0.7321052631578948,-0.15631578947368419,0.7
171,-0.7063157894736842,-0.15631578947368419,0.7
172,-0.6805263157894736,-0.15631578947368419,0.7
173,-0.6547368421052632,-0.15631578947368419,0.7
174,-0.6289473684210527,-0.15631578947368419,
175,-0.6031578947368421,-0.15631578947368419,
176,-0.5773684210526315,-0.15631578947368419,
177,-0.5515789473684211,-0.15631578947368419,
178,-0.5257894736842106,-0.15631578947368419,
179,-0.5,-0.15631578947368419,
180,-0.99,-0.052105263157894655,0.7
181,-0.9642105263157895,-0.052105263157894655,0.7
182,-0.9384210526315789,-0.052105263157894655,0.7
183,-0.9126315789473685,-0.052105263157894655,0.7
184,-0.8868421052631579,-0.052105263157894655,0.7
185,-0.8610526315789474,-0.052105263157894655,0.7
186,-0.8352631578947368,-0.052105263157894655,0.7
187,-0.8094736842105263,-0.052105263157894655,0.7
188,-0.7836842105263158,-0.052105263157894655,0.7
189,-0.7578947368421053,-0.052105263157894655,0.7
190,-0.7321052631578948,-0.052105263157894655,0.7
191,-0.7063157894736842,-0.052105263157894655,0.7
192,-0.6805263157894736,-0.052105263157894655,0.7
193,-0.6547368421052632,-0.052105263157894655,0.64
194,-0.6289473684210527,-0.052105263157894655,
195,-0.6031578947368421,-0.052105263157894655,
196,-0.5773684210526315,-0.052105263157894655,
197,-0.5515789473684211,-0.052105263157894655,
198,-0.5257894736842106,-0.052105263157894655,
199,-0.5,-0.052105263157894655,
200,-0.99,0.05210526315789488,0.7
201,-0.9642105263157895,0.05210526315789488,0.7
202,-0.9384210526315789,0.05210526315789488,0.7
203,-0.9126315789473685,0.05210526315789488,0.7
204,-0.8868421052631579,0.05210526315789488,0.7
205,-0.8610526315789474,0.05210526315789488,0.7
206,-0.8352631578947368,0.05210526315789488,0.7
207,-0.8094736842105263,0.05210526315789488,0.7
208,-0.7836842105263158,0.05210526315789488,0.7
209,-0.7578947368421053,0.05210526315789488,0.64
210,-0.7321052631578948,0.05210526315789488,0.7
211,-0.7063157894736842,0.05210526315789488,0.7
212,-0.6805263157894736,0.05210526315789488,0.67
213,-0.6547368421052632,0.05210526315789488,0.7
214,-0.6289473684210527,0.05210526315789488,
215,-0.6031578947368421,0.05210526315789488,
216,-0.5773684210526315,0.05210526315789488,
217,-0.5515789473684211,0.05210526315789488,
218,-0.5257894736842106,0.05210526315789488,
219,-0.5,0.05210526315789488,
220,-0.99,0.15631578947368419,0.7
221,-0.9642105263157895,0.15631578947368419,0.7
222,-0.9384210526315789,0.15631578947368419,0.7
223,-0.9126315789473685,0.15631578947368419,0.7
224,-0.8868421052631579,0.15631578947368419,0.7
225,-0.8610526315789474,0.15631578947368419,0.7
226,-0.8352631578947368,0.15631578947368419,0.7
227,-0.8094736842105263,0.15631578947368419,0.7
228,-0.7836842105263158,0.15631578947368419,0.7
229,-0.7578947368421053,0.15631578947368419,0.7
230,-0.7321052631578948,0.15631578947368419,0.7
231,-0.7063157894736842,0.15631578947368419,0.7
232,-0.6805263157894736,0.15631578947368419,0.62
233,-0.6547368421052632,0.15631578947368419,0.5599999999999999
234,-0.6289473684210527,0.15631578947368419,
235,-0.6031578947368421,0.15631578947368419,
236,-0.5773684210526315,0.15631578947368419,
237,-0.5515789473684211,0.15631578947368419,
238,-0.5257894736842106,0.15631578947368419,
239,-0.5,0.15631578947368419,
240,-0.99,0.2605263157894737,0.6599999999999999
241,-0.9642105263157895,0.2605263157894737,0.7
242,-0.9384210526315789,0.2605263157894737,0.7
243,-0.9126315789473685,0.2605263157894737,0.7
244,-0.8868421052631579,0.2605263157894737,0.7
245,-0.8610526315789474,0.2605263157894737,0.7
246,-0.8352631578947368,0.2605263157894737,0.5
247,-0.8094736842105263,0.2605263157894737,0.5
248,-0.7836842105263158,0.2605263157894737,0.5
249,-0.7578947368421053,0.2605263157894737,0.5
250,-0.7321052631578948,0.2605263157894737,0.5
251,-0.7063157894736842,0.2605263157894737,0.5
252,-0.6805263157894736,0.2605263157894737,0.5
253,-0.6547368421052632,0.2605263157894737,0.5
254,-0.6289473684210527,0.2605263157894737,0.5
255,-0.6031578947368421,0.2605263157894737,0.5
256,-0.5773684210526315,0.2605263157894737,0.5
257,-0.5515789473684211,0.2605263157894737,0.5
258,-0.5257894736842106,0.2605263157894737,0.5
259,-0.5,0.2605263157894737,0.5
260,-0.99,0.36473684210526325,0.7
261,-0.9642105263157895,0.36473684210526325,0.64
262,-0.9384210526315789,0.36473684210526325,0.5
263,-0.9126315789473685,0.36473684210526325,0.5
264,-0.8868421052631579,0.36473684210526325,0.5
265,-0.8610526315789474,0.36473684210526325,0.5
266,-0.8352631578947368,0.36473684210526325,0.5
267,-0.8094736842105263,0.36473684210526325,0.52
268,-0.7836842105263158,0.36473684210526325,0.5
269,-0.7578947368421053,0.36473684210526325,0.5
270,-0.7321052631578948,0.36473684210526325,0.5
271,-0.7063157894736842,0.36473684210526325,0.5
272,-0.6805263157894736,0.36473684210526325,0.5
273,-0.6547368421052632,0.36473684210526325,0.5
274,-0.6289473684210527,0.36473684210526325,0.5
275,-0.6031578947368421,0.36473684210526325,0.5
276,-0.5773684210526315,0.36473684210526325,0.5
277,-0.5515789473684211,0.36473684210526325,0.5
278,-0.5257894736842106,0.36473684210526325,0.5
279,-0.5,0.36473684210526325,0.5
280,-0.99,0.46894736842105256,0.63
281,-0.9642105263157895,0.46894736842105256,0.6399999999999999
282,-0.9384210526315789,0.46894736842105256,0.5
283,-0.9126315789473685,0.46894736842105256,0.6599999999999999
284,-0.8868421052631579,0.46894736842105256,0.5599999999999999
285,-0.8610526315789474,0.46894736842105256,0.5
286,-0.8352631578947368,0.46894736842105256,0.5
287,-0.8094736842105263,0.46894736842105256,0.5
288,-0.7836842105263158,0.46894736842105256,0.5
289,-0.7578947368421053,0.46894736842105256,0.5
290,-0.7321052631578948,0.46894736842105256,0.5
291,-0.7063157894736842,0.46894736842105256,0.5
292,-0.6805263157894736,0.46894736842105256,0.5
293,-0.6547368421052632,0.46894736842105256,0.5
294,-0.6289473684210527,0.46894736842105256,0.5
295,-0.6031578947368421,0.46894736842105256,0.5
296,-0.5773684210526315,0.46894736842105256,0.5
297,-0.5515789473684211,0.46894736842105256,0.5
298,-0.5257894736842106,0.46894736842105256,0.5
299,-0.5,0.46894736842105256,0.5
300,-0.99,0.5731578947368421,0.5
301,-0.9642105263157895,0.5731578947368421,0.56
302,-0.9384210526315789,0.5731578947368421,0.5
303,-0.9126315789473685,0.5731578947368421,0.56
304,-0.8868421052631579,0.5731578947368421,0.5
305,-0.8610526315789474,0.5731578947368421,0.5
306,-0.8352631578947368,0.5731578947368421,0.5
307,-0.8094736842105263,0.5731578947368421,0.5
308,-0.7836842105263158,0.5731578947368421,0.5
309,-0.7578947368421053,0.5731578947368421,0.5
310,-0.7321052631578948,0.5731578947368421,0.5
311,-0.7063157894736842,0.5731578947368421,0.5
312,-0.6805263157894736,0.5731578947368421,0.5
313,-0.6547368421052632,0.5731578947368421,0.5
314,-0.6289473684210527,0.5731578947368421,0.5
315,-0.6031578947368421,0.5731578947368421,0.5
316,-0.5773684210526315,0.5731578947368421,0.5
317,-0.5515789473684211,0.5731578947368421,0.5
318,-0.5257894736842106,0.5731578947368421,0.5
319,-0.5,0.5731578947368421,0.5
320,-0.99,0.6773684210526316,0.5
321,-0.9642105263157895,0.6773684210526316,0.5
322,-0.9384210526315789,0.6773684210526316,0.56
323,-0.9126315789473685,0.6773684210526316,0.6399999999999999
324,-0.8868421052631579,0.6773684210526316,0.5
325,-0.8610526315789474,0.6773684210526316,0.5
326,-0.8352631578947368,0.6773684210526316,0.5
327,-0.8094736842105263,0.6773684210526316,0.5
328,-0.7836842105263158,0.6773684210526316,0.5
329,-0.7578947368421053,0.6773684210526316,0.5
330,-0.7321052631578948,0.6773684210526316,0.5
331,-0.7063157894736842,0.6773684210526316,0.5
332,-0.6805263157894736,0.6773684210526316,0.5
333,-0.6547368421052632,0.6773684210526316,0.5
334,-0.6289473684210527,0.6773684210526316,0.5
335,-0.6031578947368421,0.6773684210526316,0.5
336,-0.5773684210526315,0.6773684210526316,0.5
337,-0.5515789473684211,0.6773684210526316,0.5
338,-0.5257894736842106,0.6773684210526316,0.5
339,-0.5,0.6773684210526316,0.5
340,-0.99,0.7815789473684212,0.5
341,-0.9642105263157895,0.7815789473684212,0.5
342,-0.9384210526315789,0.7815789473684212,0.5
343,-0.9126315789473685,0.7815789473684212,0.5
344,-0.8868421052631579,0.7815789473684212,0.5
345,-0.8610526315789474,0.7815789473684212,0.5
346,-0.8352631578947368,0.7815789473684212,0.5
347,-0.8094736842105263,0.7815789473684212,0.5
348,-0.7836842105263158,0.7815789473684212,0.5
349,-0.7578947368421053,0.7815789473684212,0.5
350,-0.7321052631578948,0.7815789473684212,0.5
351,-0.7063157894736842,0.7815789473684212,0.5
352,-0.6805263157894736,0.7815789473684212,0.5
353,-0.6547368421052632,0.7815789473684212,0.5
354,-0.6289473684210527,0.7815789473684212,0.5
355,-0.6031578947368421,0.7815789473684212,0.5
356,-0.5773684210526315,0.7815789473684212,0.5
357,-0.5515789473684211,0.7815789473684212,0.5
358,-0.5257894736842106,0.7815789473684212,0.5
359,-0.5,0.7815789473684212,0.5
360,-0.99,0.8857894736842107,0.5
361,-0.9642105263157895,0.8857894736842107,0.5
362,-0.9384210526315789,0.8857894736842107,0.5
363,-0.9126315789473685,0.8857894736842107,0.5
364,-0.8868421052631579,0.8857894736842107,0.5
365,-0.8610526315789474,0.8857894736842107,0.5
366,-0.8352631578947368,0.8857894736842107,0.5
367,-0.8094736842105263,0.8857894736842107,0.5
368,-0.7836842105263158,0.8857894736842107,0.5
369,-0.7578947368421053,0.8857894736842107,0.5
370,-0.7321052631578948,0.8857894736842107,0.5
371,-0.7063157894736842,0.8857894736842107,0.5
372,-0.6805263157894736,0.8857894736842107,0.5
373,-0.6547368421052632,0.8857894736842107,0.5
374,-0.6289473684210527,0.8857894736842107,0.5
375,-0.6031578947368421,0.8857894736842107,0.5
376,-0.5773684210526315,0.8857894736842107,0.5
377,-0.5515789473684211,0.8857894736842107,0.5
378,-0.5257894736842106,0.8857894736842107,0.5
379,-0.5,0.8857894736842107,0.5
380,-0.99,0.99,0.5
381,-0.9642105263157895,0.99,0.5
382,-0.9384210526315789,0.99,0.5
383,-0.9126315789473685,0.99,0.5
384,-0.8868421052631579,0.99,0.5
385,-0.8610526315789474,0.99,0.5
386,-0.8352631578947368,0.99,0.5
387,-0.8094736842105263,0.99,0.5
388,-0.7836842105263158,0.99,0.5
389,-0.7578947368421053,0.99,0.5
390,-0.7321052631578948,0.99,0.5
391,-0.7063157894736842,0.99,0.5
392,-0.6805263157894736,0.99,0.5
393,-0.6547368421052632,0.99,0.5
394,-0.6289473684210527,0.99,0.5
395,-0.6031578947368421,0.99,0.5
396,-0.5773684210526315,0.99,0.5
397,-0.5515789473684211,0.99,0.5
398,-0.5257894736842106,0.99,0.5
399,-0.5,0.99,0.5


==> figures/new_results_2/primal_dual_-1_0.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,1.0
1,-0.493478260370483,0.0,0.48333333333333334,0.01111111111111111,0.5,1.0
2,-0.4746587011200238,-0.016791045788568496,0.4666666666666667,0.04444444444444444,0.0,0.8
3,-0.44502571546915043,-0.0649806801000878,0.45,0.07333333333333332,0.0,0.8
4,-0.4060460513043788,-0.1402230991753401,0.43333333333333335,0.07555555555555553,0.0,0.8
5,-0.35915921688999886,-0.23822986312347866,0.4166666666666667,0.051111111111111066,0.0,0.8
6,-0.30576356652784886,-0.35481101187326874,0.39999999999999997,-6.245004513516506e-17,0.0,0.8
7,-0.24719889046090937,-0.48594283619652395,0.38333333333333325,-0.07777777777777786,0.0,0.8
8,-0.18473047095820855,-0.6278601491747692,0.3333333333333332,-0.18666666666666676,0.0,0.16000000000000003
9,-0.11954352960181312,-0.777134723100332,0.24999999999999983,-0.32222222222222235,0.0,0.2
10,-0.05275445393623922,-0.9306723182085219,0.13333333333333314,-0.48000000000000015,0.0,0.2


==> figures/new_results_2/primal_dual_1_0.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,1.0
1,-0.493478260370483,0.0,0.48333333333333334,0.01111111111111111,0.5,1.0
2,-0.4746587011200238,0.016791045788568496,0.4666666666666667,0.04444444444444444,1.0,1.0
3,-0.44502571546915043,0.0649806801000878,0.45,0.09999999999999999,1.0,1.0
4,-0.4060460513043788,0.1402230991753401,0.43333333333333335,0.1555555555555555,1.0,1.0
5,-0.35915921688999886,0.23822986312347866,0.4166666666666667,0.21111111111111103,1.0,1.0
6,-0.30576356652784886,0.35481101187326874,0.39999999999999997,0.28444444444444433,1.0,1.0
7,-0.24719889046090937,0.48594283619652395,0.38333333333333325,0.3799999999999999,1.0,1.0
8,-0.18473047095820855,0.6278601491747692,0.3333333333333332,0.49777777777777765,1.0,1.0
9,-0.11954352960181312,0.777134723100332,0.24999999999999983,0.611111111111111,1.0,1.0
10,-0.05275445393623922,0.9306723182085219,0.13333333333333314,0.7244444444444443,1.0,1.0


==> figures/new_results_2/primal_dual_near_0.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.48333333333333334,-0.015555555555555559,0.5,0.8
2,-0.5695904401868059,-0.3682453992072452,-0.43333333333333335,-0.062222222222222234,0.8,0.8
3,-0.5340308563784536,-0.3058261436782522,-0.35000000000000003,-0.11333333333333336,1.0,0.8
4,-0.487255258574367,-0.20407904824322465,-0.2333333333333334,-0.13777777777777783,1.0,0.8
5,-0.43099105720543773,-0.06923840916088088,-0.11666666666666675,-0.13111111111111118,1.0,0.8
6,-0.366916277418704,0.09260464082860145,-0.033333333333333444,-0.09333333333333341,1.0,0.8
7,-0.296638666781665,0.2756006573989459,0.016666666666666524,-0.024444444444444526,1.0,0.8
8,-0.2216765640061339,0.47427602207021446,0.033333333333333146,0.07555555555555546,1.0,0.8
9,-0.14345223508980237,0.6836469655070183,0.04999999999999977,0.20666666666666655,1.0,0.8
10,-0.06330534488718467,0.8992152519460572,0.06666666666666637,0.36444444444444435,1.0,0.8


==> figures/new_results_2/primal_dual_near_1.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.48333333333333334,-0.015555555555555559,0.5,0.8
2,-0.5695904401868059,-0.3682453992072452,-0.43333333333333335,-0.062222222222222234,0.8,0.8
3,-0.5340308563784536,-0.3058261436782522,-0.35000000000000003,-0.11333333333333336,1.0,0.8
4,-0.487255258574367,-0.20407904824322465,-0.2333333333333334,-0.13777777777777783,1.0,0.8
5,-0.43099105720543773,-0.06923840916088088,-0.11666666666666675,-0.13111111111111118,1.0,0.8
6,-0.366916277418704,0.09260464082860145,-0.033333333333333444,-0.09333333333333341,1.0,0.8
7,-0.296638666781665,0.2756006573989459,0.016666666666666524,-0.024444444444444526,1.0,0.8
8,-0.2216765640061339,0.47427602207021446,0.033333333333333146,0.07555555555555546,1.0,0.8
9,-0.14345223508980237,0.6836469655070183,0.04999999999999977,0.20666666666666655,1.0,0.8
10,-0.06330534488718467,0.8992152519460572,0.06666666666666637,0.36444444444444435,1.0,0.8


==> figures/new_results_2/primal_dual_near_2.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.48333333333333334,-0.015555555555555559,0.5,0.8
2,-0.5695904401868059,-0.3682453992072452,-0.43333333333333335,-0.062222222222222234,0.8,0.8
3,-0.5340308563784536,-0.3058261436782522,-0.35000000000000003,-0.11333333333333336,1.0,0.8
4,-0.487255258574367,-0.20407904824322465,-0.2333333333333334,-0.13777777777777783,1.0,0.8
5,-0.43099105720543773,-0.06923840916088088,-0.11666666666666675,-0.13111111111111118,1.0,0.8
6,-0.366916277418704,0.09260464082860145,-0.033333333333333444,-0.09333333333333341,1.0,0.8
7,-0.296638666781665,0.2756006573989459,0.016666666666666524,-0.024444444444444526,1.0,0.8
8,-0.2216765640061339,0.47427602207021446,0.033333333333333146,0.07555555555555546,1.0,0.8
9,-0.14345223508980237,0.6836469655070183,0.04999999999999977,0.20666666666666655,1.0,0.8
10,-0.06330534488718467,0.8992152519460572,0.06666666666666637,0.36444444444444435,1.0,0.8


==> figures/new_results_2/primal_dual_near_3.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.48333333333333334,-0.015555555555555559,0.5,0.8
2,-0.5695904401868059,-0.3682453992072452,-0.43333333333333335,-0.062222222222222234,0.8,0.8
3,-0.5340308563784536,-0.3058261436782522,-0.35000000000000003,-0.11333333333333336,1.0,0.8
4,-0.487255258574367,-0.20407904824322465,-0.2333333333333334,-0.13777777777777783,1.0,0.8
5,-0.43099105720543773,-0.06923840916088088,-0.11666666666666675,-0.13111111111111118,1.0,0.8
6,-0.366916277418704,0.09260464082860145,-0.033333333333333444,-0.09333333333333341,1.0,0.8
7,-0.296638666781665,0.2756006573989459,0.016666666666666524,-0.024444444444444526,1.0,0.8
8,-0.2216765640061339,0.47427602207021446,0.033333333333333146,0.07555555555555546,1.0,0.8
9,-0.14345223508980237,0.6836469655070183,0.04999999999999977,0.20666666666666655,1.0,0.8
10,-0.06330534488718467,0.8992152519460572,0.06666666666666637,0.36444444444444435,1.0,0.8


==> figures/new_results_2/primal_dual_near_4.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.48333333333333334,-0.015555555555555559,0.5,0.2
2,-0.5695904401868059,-0.38839465495418685,-0.43333333333333335,-0.062222222222222234,0.2,0.2
3,-0.5340308563784536,-0.35927144312334425,-0.35000000000000003,-0.1355555555555556,1.0,0.2
4,-0.487255258574367,-0.277852006304278,-0.2333333333333334,-0.20444444444444448,1.0,0.2
5,-0.43099105720543773,-0.15242640558090323,-0.11666666666666675,-0.24222222222222228,1.0,0.2
6,-0.366916277418704,0.00890567172317177,-0.033333333333333444,-0.24888888888888894,1.0,0.2
7,-0.296638666781665,0.1983659237306246,0.04999999999999986,-0.2244444444444445,1.0,0.2
8,-0.2216765640061339,0.40867580245137025,0.13333333333333316,-0.16888888888888895,1.0,0.2
9,-0.14345223508980237,0.6332081399340013,0.21666666666666645,-0.08222222222222228,1.0,0.2
10,-0.06330534488718467,0.8659814047676485,0.29999999999999977,0.031111111111111044,1.0,0.2


==> figures/p1_type_-1/cons_inc_-1_0.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.3,0.2828844762268282
4,-0.41313366895473935,0.01004784736875262,-0.33050694044823936,-0.06097309746647117,0.7000000000000001,0.10895481113275704,0.3,0.2828844762268282
5,-0.38232042748470974,0.05014354210625786,-0.294523016617717,-0.035408427371474,0.7000000000000001,0.12258680531144572,0.3,0.2828844762268282
6,-0.3539184344400306,0.11209091005644634,-0.2525347567832924,0.0016626454814236535,0.7000000000000001,0.149910145461395,0.3,0.2828844762268282
7,-0.31204108858012936,0.11687036082162301,-0.20580359606565837,0.024299182146155285,0.0,0.14091070909312622,0.3,0.2828844762268282
8,-0.2599869074222237,0.020535372554164717,-0.15549050991577434,0.013426777464033134,0.0,0.1047379072541614,0.3,0.2828844762268282
9,-0.2008456940723268,-0.1447743037603433,-0.10268301248921131,-0.021062237314931932,0.0,0.15792589223994272,0.3,0.2828844762268282
10,-0.1375278058683061,-0.3500500551497576,-0.048405458154568974,-0.06959299418727977,0.0,0.29427700539749835,0.3,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_1.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_10.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.3,0.2828844762268282
4,-0.41313366895473935,0.01004784736875262,-0.33050694044823936,-0.06097309746647117,0.7000000000000001,0.10895481113275704,0.3,0.2828844762268282
5,-0.38232042748470974,0.05014354210625786,-0.294523016617717,-0.035408427371474,0.7000000000000001,0.12258680531144572,0.3,0.2828844762268282
6,-0.3539184344400306,0.11209091005644634,-0.2525347567832924,0.0016626454814236535,0.7000000000000001,0.149910145461395,0.3,0.2828844762268282
7,-0.31204108858012936,0.11687036082162301,-0.20580359606565837,0.024299182146155285,0.0,0.14091070909312622,0.3,0.2828844762268282
8,-0.2599869074222237,0.020535372554164717,-0.15549050991577434,0.013426777464033134,0.0,0.1047379072541614,0.3,0.2828844762268282
9,-0.2008456940723268,-0.1447743037603433,-0.10268301248921131,-0.021062237314931932,0.0,0.15792589223994272,0.3,0.2828844762268282
10,-0.1375278058683061,-0.3500500551497576,-0.048405458154568974,-0.06959299418727977,0.0,0.29427700539749835,0.3,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_11.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2828844762268282
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.21,0.2828844762268282
5,-0.38232042748470974,0.003189791227075467,-0.294523016617717,-0.07459971664556717,0.6000000000000001,0.11730129108417972,0.168,0.2828844762268282
6,-0.3539184344400306,0.0484090906581086,-0.2525347567832924,-0.06418859953572818,0.6000000000000001,0.15151531253372594,0.168,0.2828844762268282
7,-0.31204108858012936,0.039447378404781984,-0.20580359606565837,-0.06586608353802664,0.0,0.14959054141937478,0.2,0.2828844762268282
8,-0.2599869074222237,-0.06002341660645186,-0.15549050991577434,-0.09604837946299466,0.0,0.11053187341505237,0.16000000000000003,0.2828844762268282
9,-0.2008456940723268,-0.22123451048736387,-0.10268301248921131,-0.14632044841403136,0.0,0.1234829087441466,0.2,0.2828844762268282
10,-0.1375278058683061,-0.4182198492297692,-0.048405458154568974,-0.2085373057317611,0.0,0.2278367000941734,0.2,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_12.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_13.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_14.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_15.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_16.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.3,0.2828844762268282
4,-0.41313366895473935,0.01004784736875262,-0.33050694044823936,-0.06097309746647117,0.7000000000000001,0.10895481113275704,0.3,0.2828844762268282
5,-0.38232042748470974,0.05014354210625786,-0.294523016617717,-0.035408427371474,0.7000000000000001,0.12258680531144572,0.3,0.2828844762268282
6,-0.3539184344400306,0.11209091005644634,-0.2525347567832924,0.0016626454814236535,0.7000000000000001,0.149910145461395,0.3,0.2828844762268282
7,-0.31204108858012936,0.11687036082162301,-0.20580359606565837,0.024299182146155285,0.0,0.14091070909312622,0.3,0.2828844762268282
8,-0.2599869074222237,0.020535372554164717,-0.15549050991577434,0.013426777464033134,0.0,0.1047379072541614,0.3,0.2828844762268282
9,-0.2008456940723268,-0.1447743037603433,-0.10268301248921131,-0.021062237314931932,0.0,0.15792589223994272,0.3,0.2828844762268282
10,-0.1375278058683061,-0.3500500551497576,-0.048405458154568974,-0.06959299418727977,0.0,0.29427700539749835,0.3,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_17.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2828844762268282
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.21,0.2828844762268282
5,-0.38232042748470974,0.003189791227075467,-0.294523016617717,-0.07459971664556717,0.6000000000000001,0.11730129108417972,0.168,0.2828844762268282
6,-0.3539184344400306,0.0484090906581086,-0.2525347567832924,-0.06418859953572818,0.6000000000000001,0.15151531253372594,0.168,0.2828844762268282
7,-0.31204108858012936,0.039447378404781984,-0.20580359606565837,-0.06586608353802664,0.0,0.14959054141937478,0.2,0.2828844762268282
8,-0.2599869074222237,-0.06002341660645186,-0.15549050991577434,-0.09604837946299466,0.0,0.11053187341505237,0.16000000000000003,0.2828844762268282
9,-0.2008456940723268,-0.22123451048736387,-0.10268301248921131,-0.14632044841403136,0.0,0.1234829087441466,0.2,0.2828844762268282
10,-0.1375278058683061,-0.4182198492297692,-0.048405458154568974,-0.2085373057317611,0.0,0.2278367000941734,0.2,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_18.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.3,0.2828844762268282
4,-0.41313366895473935,0.01004784736875262,-0.33050694044823936,-0.06097309746647117,0.7000000000000001,0.10895481113275704,0.3,0.2828844762268282
5,-0.38232042748470974,0.05014354210625786,-0.294523016617717,-0.035408427371474,0.7000000000000001,0.12258680531144572,0.3,0.2828844762268282
6,-0.3539184344400306,0.11209091005644634,-0.2525347567832924,0.0016626454814236535,0.7000000000000001,0.149910145461395,0.3,0.2828844762268282
7,-0.31204108858012936,0.11687036082162301,-0.20580359606565837,0.024299182146155285,0.0,0.14091070909312622,0.3,0.2828844762268282
8,-0.2599869074222237,0.020535372554164717,-0.15549050991577434,0.013426777464033134,0.0,0.1047379072541614,0.3,0.2828844762268282
9,-0.2008456940723268,-0.1447743037603433,-0.10268301248921131,-0.021062237314931932,0.0,0.15792589223994272,0.3,0.2828844762268282
10,-0.1375278058683061,-0.3500500551497576,-0.048405458154568974,-0.06959299418727977,0.0,0.29427700539749835,0.3,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_19.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_2.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_3.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_4.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2828844762268282
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.21,0.2828844762268282
5,-0.38232042748470974,0.003189791227075467,-0.294523016617717,-0.07459971664556717,0.6000000000000001,0.11730129108417972,0.168,0.2828844762268282
6,-0.3539184344400306,0.0484090906581086,-0.2525347567832924,-0.06418859953572818,0.6000000000000001,0.15151531253372594,0.168,0.2828844762268282
7,-0.31204108858012936,0.039447378404781984,-0.20580359606565837,-0.06586608353802664,0.0,0.14959054141937478,0.2,0.2828844762268282
8,-0.2599869074222237,-0.06002341660645186,-0.15549050991577434,-0.09604837946299466,0.0,0.11053187341505237,0.16000000000000003,0.2828844762268282
9,-0.2008456940723268,-0.22123451048736387,-0.10268301248921131,-0.14632044841403136,0.0,0.1234829087441466,0.2,0.2828844762268282
10,-0.1375278058683061,-0.4182198492297692,-0.048405458154568974,-0.2085373057317611,0.0,0.2278367000941734,0.2,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_5.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.3,0.2828844762268282
4,-0.41313366895473935,0.01004784736875262,-0.33050694044823936,-0.06097309746647117,0.7000000000000001,0.10895481113275704,0.3,0.2828844762268282
5,-0.38232042748470974,0.05014354210625786,-0.294523016617717,-0.035408427371474,0.7000000000000001,0.12258680531144572,0.3,0.2828844762268282
6,-0.3539184344400306,0.11209091005644634,-0.2525347567832924,0.0016626454814236535,0.7000000000000001,0.149910145461395,0.3,0.2828844762268282
7,-0.31204108858012936,0.11687036082162301,-0.20580359606565837,0.024299182146155285,0.0,0.14091070909312622,0.3,0.2828844762268282
8,-0.2599869074222237,0.020535372554164717,-0.15549050991577434,0.013426777464033134,0.0,0.1047379072541614,0.3,0.2828844762268282
9,-0.2008456940723268,-0.1447743037603433,-0.10268301248921131,-0.021062237314931932,0.0,0.15792589223994272,0.3,0.2828844762268282
10,-0.1375278058683061,-0.3500500551497576,-0.048405458154568974,-0.06959299418727977,0.0,0.29427700539749835,0.3,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_6.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2889165097953362
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2889165097953362
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2889165097953362
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2889165097953362
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.48999999999999994,0.2889165097953362
5,-0.38232042748470974,0.003189791227075467,-0.3011896832843837,-0.09682193886778939,0.0,0.12878099165275453,0.5,0.2889165097953362
6,-0.3539184344400306,0.003409086096698516,-0.270534756992567,-0.14771801170264207,0.0,0.1726042796512129,0.5,0.2889165097953362
7,-0.31204108858012936,-0.07807061821295436,-0.23158552802578436,-0.2210345109812403,0.0,0.16404807789052522,0.5,0.2889165097953362
8,-0.2599869074222237,-0.22010859847648706,-0.18637228894227734,-0.3115016073800849,0.0,0.1173532876846711,0.5,0.2889165097953362
9,-0.23364249220688624,-0.4340241992408287,-0.13518500662238417,-0.41147653564699593,0.0,0.10100630475947076,0.5,0.2889165097953362
10,-0.23494081130261468,-0.7006339641257431,-0.07986308974949541,-0.5160972385880819,0.0,0.2410454371986097,0.5,0.2889165097953362


==> figures/p1_type_-1/cons_inc_-1_7.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.7,0.2828844762268282
4,-0.41313366895473935,-0.01004784736875262,-0.33050694044823936,-0.07403686055783557,0.30000000000000004,0.10450727282155768,0.21,0.2828844762268282
5,-0.38232042748470974,0.003189791227075467,-0.294523016617717,-0.07459971664556717,0.6000000000000001,0.11730129108417972,0.168,0.2828844762268282
6,-0.3539184344400306,0.0484090906581086,-0.2525347567832924,-0.06418859953572818,0.6000000000000001,0.15151531253372594,0.168,0.2828844762268282
7,-0.31204108858012936,0.039447378404781984,-0.20580359606565837,-0.06586608353802664,0.0,0.14959054141937478,0.2,0.2828844762268282
8,-0.2599869074222237,-0.06002341660645186,-0.15549050991577434,-0.09604837946299466,0.0,0.11053187341505237,0.16000000000000003,0.2828844762268282
9,-0.2008456940723268,-0.22123451048736387,-0.10268301248921131,-0.14632044841403136,0.0,0.1234829087441466,0.2,0.2828844762268282
10,-0.1375278058683061,-0.4182198492297692,-0.048405458154568974,-0.2085373057317611,0.0,0.2278367000941734,0.2,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_8.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.3,0.2828844762268282
4,-0.41313366895473935,0.01004784736875262,-0.33050694044823936,-0.06097309746647117,0.7000000000000001,0.10895481113275704,0.3,0.2828844762268282
5,-0.38232042748470974,0.05014354210625786,-0.294523016617717,-0.035408427371474,0.7000000000000001,0.12258680531144572,0.3,0.2828844762268282
6,-0.3539184344400306,0.11209091005644634,-0.2525347567832924,0.0016626454814236535,0.7000000000000001,0.149910145461395,0.3,0.2828844762268282
7,-0.31204108858012936,0.11687036082162301,-0.20580359606565837,0.024299182146155285,0.0,0.14091070909312622,0.3,0.2828844762268282
8,-0.2599869074222237,0.020535372554164717,-0.15549050991577434,0.013426777464033134,0.0,0.1047379072541614,0.3,0.2828844762268282
9,-0.2008456940723268,-0.1447743037603433,-0.10268301248921131,-0.021062237314931932,0.0,0.15792589223994272,0.3,0.2828844762268282
10,-0.1375278058683061,-0.3500500551497576,-0.048405458154568974,-0.06959299418727977,0.0,0.29427700539749835,0.3,0.2828844762268282


==> figures/p1_type_-1/cons_inc_-1_9.csv <==
,x1,y1,x2,y2,p,d,c,a
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0,0.2828844762268282
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0,0.2828844762268282
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,1.0,0.2828844762268282
3,-0.4489913155172343,0.0,-0.3591930553699215,-0.07266548754536309,0.5,0.11551623524721442,0.3,0.2828844762268282
4,-0.41313366895473935,0.01004784736875262,-0.33050694044823936,-0.06097309746647117,0.7000000000000001,0.10895481113275704,0.3,0.2828844762268282
5,-0.38232042748470974,0.05014354210625786,-0.294523016617717,-0.035408427371474,0.7000000000000001,0.12258680531144572,0.3,0.2828844762268282
6,-0.3539184344400306,0.11209091005644634,-0.2525347567832924,0.0016626454814236535,0.7000000000000001,0.149910145461395,0.3,0.2828844762268282
7,-0.31204108858012936,0.11687036082162301,-0.20580359606565837,0.024299182146155285,0.0,0.14091070909312622,0.3,0.2828844762268282
8,-0.2599869074222237,0.020535372554164717,-0.15549050991577434,0.013426777464033134,0.0,0.1047379072541614,0.3,0.2828844762268282
9,-0.2008456940723268,-0.1447743037603433,-0.10268301248921131,-0.021062237314931932,0.0,0.15792589223994272,0.3,0.2828844762268282
10,-0.1375278058683061,-0.3500500551497576,-0.048405458154568974,-0.06959299418727977,0.0,0.29427700539749835,0.3,0.2828844762268282


==> figures/p1_type_-1/cons_inc_test_0.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_1.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.09000000000000001
4,-0.4280892638622741,-0.006965177159725604,-0.33780474935707955,-0.09744336844851566,0.5,0.12781860841962553,0.009000000000000001
5,-0.4082689264554354,0.050407750757147304,-0.31410695121901094,-0.09258822253388933,0.9,0.17121426914213625,0.009000000000000001
6,-0.3723145994573747,0.07191015749112627,-0.2802007684761489,-0.08875195832528424,0.0,0.1851952302750898,0.0018000000000000004
7,-0.32354734065125135,-0.0007845700471748665,-0.23818751752163578,-0.11694080043488858,0.0,0.1441477341570199,0.0
8,-0.29251618720974204,-0.17423397576261662,-0.1892994241683719,-0.16588735584606717,0.0,0.10355368770241692,0.0
9,-0.2795565844857206,-0.4206544778338545,-0.13546679781586282,-0.2285416769217834,0.0,0.24014411276740932,0.0
10,-0.25873915449473645,-0.6863609495165071,-0.07922804225718434,-0.3017342538764862,0.0,0.42445486734837223,0.0


==> figures/p1_type_-1/cons_inc_test_10.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_11.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_12.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.1
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.1
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.1
5,-0.36818302811272297,0.06906273893776685,-0.2945464301046747,0.00028594559036223405,0.0,0.10076009065771278,0.1
6,-0.3490949878987199,-0.020411584867726998,-0.2519426665814009,-0.011458631161492027,0.0,0.09756397346054321,0.1
7,-0.34899546676283505,-0.18636178682380766,-0.20409358046086626,-0.05325339211156381,0.0,0.19675975553130573,0.1
8,-0.329859148203394,-0.3805390411961293,-0.15293902218779648,-0.12024753031228175,0.0,0.3147259150873519,0.1
9,-0.29746581989532644,-0.5939712271771549,-0.09948257157065382,-0.2050018194765375,0.0,0.43645683262398133,0.1
10,-0.2572595987598135,-0.8185603120098685,-0.044669522970513624,-0.300315771972427,0.0,0.5601535000361236,0.1


==> figures/p1_type_-1/cons_inc_test_13.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_14.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_15.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_16.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_17.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_18.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_19.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_2.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_3.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_4.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.09000000000000001
4,-0.4280892638622741,-0.006965177159725604,-0.33780474935707955,-0.09744336844851566,0.5,0.12781860841962553,0.08100000000000002
5,-0.4082689264554354,0.0009232118498328501,-0.31410695121901094,-0.12049519925117569,0.1,0.15365190573083864,0.1
6,-0.3723145994573747,-0.04863108529908308,-0.2802007684761489,-0.1635262402141525,0.1,0.14726117777946648,0.1
7,-0.32354734065125135,-0.1518175425443495,-0.23818751752163578,-0.22590293303611053,0.0,0.11302629998825922,0.1
8,-0.26510351871228693,-0.30314946654960123,-0.19005165881029104,-0.30628775919875617,0.0,0.07511744508102335,0.1
9,-0.19992104850077608,-0.48732356596095233,-0.13765208671264054,-0.3993644529135782,0.0,0.10776933316232883,0.09000000000000001
10,-0.13076722054449627,-0.6905274381492156,-0.08273973602303578,-0.4999873576054079,0.0,0.19649977496959084,0.09000000000000001


==> figures/p1_type_-1/cons_inc_test_5.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_6.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_7.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_8.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_-1/cons_inc_test_9.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.81
4,-0.4414225971956074,-0.10029851049305893,-0.35113808269041286,-0.11966559067073788,0.0,0.09233838505219444,0.8
5,-0.44400663097102666,-0.24773657988640937,-0.34984465543133647,-0.18561147814272347,0.0,0.11280960023065652,0.8
6,-0.4227457957563311,-0.39620496116247045,-0.33063196291833397,-0.2687185181368813,0.0,0.1572823936600129,0.8
7,-0.38254837501585437,-0.5454804628278528,-0.2971885479183751,-0.3656108106813652,0.0,0.19909643855531417,0.8
8,-0.32804969448989435,-0.6953542302860074,-0.25299782895316997,-0.4730481881395205,0.0,0.23463324337224292,0.8
9,-0.2635917793012696,-0.845636095104681,-0.20132281073691483,-0.587917586027901,0.0,0.26513440811563277,0.8
10,-0.19326448402315233,-0.9961544198579234,-0.14523699209583102,-0.7072058445043924,0.0,0.2929128183942521,0.8


==> figures/p1_type_1/cons_inc_test_0.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_1.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.18000000000000002
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.2
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.2
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.2
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.2
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.2


==> figures/p1_type_1/cons_inc_test_10.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.18000000000000002
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.2
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.2
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.2
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.2
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.2


==> figures/p1_type_1/cons_inc_test_11.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.1
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,-0.08316111416363912,0.1,0.11369151325081024,0.1
4,-0.4280892638622741,-0.006965177159725604,-0.33780474935707955,-0.09744336844851566,0.5,0.12781860841962553,0.09000000000000001
5,-0.4082689264554354,0.050407750757147304,-0.31410695121901094,-0.09258822253388933,0.9,0.17121426914213625,0.09000000000000001
6,-0.3723145994573747,0.14691016211324398,-0.2802007684761489,-0.0534578411983721,1.0,0.2205273103475432,0.08100000000000002
7,-0.32354734065125135,0.2814096929058969,-0.23818751752163578,0.01667264219544747,1.0,0.2781582381012404,0.1
8,-0.26510351871228693,0.44407407345078875,-0.19005165881029104,0.11051678103812536,1.0,0.3418965472133579,0.08000000000000002
9,-0.19992104850077608,0.6259509544623518,-0.13765208671264054,0.22107395574549912,1.0,0.4096374100251814,0.1
10,-0.13076722054449627,0.8189601500351734,-0.08273973602303578,0.34156820975160723,1.0,0.4798017339664032,0.1


==> figures/p1_type_1/cons_inc_test_12.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_13.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.18000000000000002
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.2
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.2
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.2
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.2
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.2


==> figures/p1_type_1/cons_inc_test_14.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_15.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_16.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_17.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_18.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_19.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_2.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_3.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_4.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_5.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_6.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_7.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.18000000000000002
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.2
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.2
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.2
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.2
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.2


==> figures/p1_type_1/cons_inc_test_8.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1/cons_inc_test_9.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.12806248474865695,1.0
1,-0.493478260370483,0.0,-0.39478260862489195,-0.07907692311361952,0.5,0.12646735326796507,1.0
2,-0.4756994310428402,0.0,-0.38055954614639653,-0.0765313610686644,0.5,0.12210097020552632,0.9
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,-0.06216986170907216,0.9,0.11738609543169254,0.9
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,-0.025525195659771495,0.9,0.11560791280133434,0.9
5,-0.36818302811272297,0.130918413954492,-0.2945464301046747,0.03516966726668211,1.0,0.12078978043893153,0.7200000000000001
6,-0.3157474566000807,0.24007655896852134,-0.25259797392024474,0.11928229297689948,1.0,0.13630521581797814,0.7
7,-0.2566310204554659,0.3708224894352902,-0.20463815840799202,0.2205957889076598,1.0,0.15896955449175168,0.7
8,-0.19241985247019872,0.5178059563232168,-0.15205453441802,0.3348437997445831,1.0,0.1873619749078185,0.7
9,-0.1252990326860847,0.680471808018404,-0.09733917665111733,0.4594907404226903,1.0,0.22274286921299524,0.7
10,-0.056463437760437496,0.8522245147747196,-0.041367502439355525,0.5903205786265369,1.0,0.2623386342747283,0.7


==> figures/p1_type_1_opposite_p2/cons_inc_test_0.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_1.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_10.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_11.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_12.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_13.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.06999999999999999
5,-0.36898709415137637,0.06560034876390866,-0.294523016617717,0.1389609189030012,0.5,0.10453072320648867,0.1
6,-0.3179184347169657,0.03356606384634055,-0.2525347567832924,0.15730555537269084,0.5,0.13995173133382105,0.06
7,-0.26047722685871094,0.017858261340825465,-0.20580359606565837,0.1709739432889297,0.6000000000000001,0.16258418730777,0.06
8,-0.19822335302045296,0.057937715102666244,-0.15549050991577434,0.19528398719588833,1.0,0.14384051702394035,0.1
9,-0.13060727699498817,0.10850942862211864,-0.10700072987961409,0.23711374897240736,1.0,0.13075297426624782,0.1
10,-0.059065240824831645,0.14300278653913961,-0.061229936533678496,0.2891702592867677,1.0,0.14618350111055797,0.1


==> figures/p1_type_1_opposite_p2/cons_inc_test_14.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_15.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_16.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_17.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_18.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_19.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_2.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_3.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_4.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_5.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.9
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.81
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.7290000000000001
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.7
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.63
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.6
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.6
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.6
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.6
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.6
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.6


==> figures/p1_type_1_opposite_p2/cons_inc_test_6.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.1
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.09000000000000001
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.08100000000000002
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.1
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.09000000000000001
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.1
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.1
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.1
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.1
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.1
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.1


==> figures/p1_type_1_opposite_p2/cons_inc_test_7.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.1
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.09000000000000001
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.08100000000000002
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.1
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.09000000000000001
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.1
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.1
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.1
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.1
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.1
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.1


==> figures/p1_type_1_opposite_p2/cons_inc_test_8.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.1
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.09000000000000001
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.009000000000000001
3,-0.4489913155172343,-0.013432836831019644,-0.3591930553699215,0.06216986092708705,0.1,0.11738609557263627,0.009000000000000001
4,-0.41313366895473935,-0.01011747457289789,-0.33050694044823936,0.05491866124271229,1.0,0.10515167723585464,0.0
5,-0.3756537608180431,-0.009954409727948442,-0.294523016617717,0.07700540295107924,1.0,0.11892941888225271,0.0
6,-0.3359184341721029,0.0009680399994923261,-0.2525347567832924,0.12356217319083727,1.0,0.14826381604362693,0.0
7,-0.28625915650023426,0.08960787052161451,-0.20580359606565837,0.193974152828939,1.0,0.13177791198639416,0.0
8,-0.26226467964501443,0.1918723636225934,-0.1536672038020506,0.28599353555621565,1.0,0.14370875674648917,0.0
9,-0.263062436061402,0.29739945497918624,-0.09738619288901224,0.3940696013370778,1.0,0.19181693029702307,0.0
10,-0.2560830307345366,0.43751435567447083,-0.0398936268539568,0.5095475942017501,1.0,0.22787418854044955,0.0


==> figures/p1_type_1_opposite_p2/cons_inc_test_9.csv <==
,x1,y1,x2,y2,p,d,c
0,-0.5,0.0,-0.4,0.08,0.5,0.12806248474865695,0.1
1,-0.493478260370483,0.0,-0.39478260862489195,0.07907692311361952,0.5,0.12646735326796507,0.09000000000000001
2,-0.4756994310428402,0.0,-0.38055954614639653,0.0765313610686644,0.5,0.12210097020552632,0.08100000000000002
3,-0.4489913155172343,0.013432835830195325,-0.3591930553699215,0.08316111338165402,0.9,0.11369151338502678,0.1
4,-0.41313366895473935,0.055332786250452216,-0.33050694044823936,0.10948476242536814,0.9,0.09879075253957488,0.09000000000000001
5,-0.3889870941513764,0.078933682097242,-0.294523016617717,0.15229425223633453,1.0,0.11960449487965712,0.1
6,-0.37191843460635954,0.10556606583789388,-0.2525347567832924,0.21236437861831278,1.0,0.16018221544012332,0.1
7,-0.337823020355228,0.19629471726106754,-0.20580359606565837,0.29135230793990563,1.0,0.1626808960370422,0.1
8,-0.29086868527575227,0.3345338586020709,-0.15549050991577434,0.384811488031792,1.0,0.14441291626744918,0.1
9,-0.23495954364589638,0.5051820295927967,-0.10268301248921131,0.4884697927454735,1.0,0.13332808989588993,0.1
10,-0.17377297233604702,0.6946089941090982,-0.048405458154568974,0.5981921966631488,1.0,0.15815565889899835,0.1


==> figures/primal_dual_1/primal_dual_-1_far_0.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,1.0
1,-0.493478260370483,0.0,0.49666666666666665,0.0022222222222222235,0.5,1.0
2,-0.4756994310428401,0.0,0.48666666666666664,0.004444444444444447,0.5,1.0
3,-0.4489913155172342,-0.016791045788568496,0.4699999999999999,0.0066666666666666706,0.0,0.2
4,-0.4131336689547392,-0.06916598730108711,0.44666666666666655,0.004444444444444448,0.0,0.2
5,-0.3681830281127227,-0.15591606707745342,0.4166666666666665,-0.01111111111111111,0.0,0.2
6,-0.31574745660008025,-0.2707142652978763,0.37999999999999984,-0.03555555555555556,0.0,0.2
7,-0.257367670404087,-0.4074846112691487,0.33666666666666645,-0.06444444444444446,0.0,0.2
8,-0.19449870335643357,-0.560541512182714,0.2866666666666664,-0.0977777777777778,0.0,0.2
9,-0.12850352260315429,-0.7247081954107855,0.22999999999999973,-0.1355555555555556,0.0,0.2
10,-0.060665938266186825,-0.895312226411639,0.16666666666666638,-0.17777777777777784,0.0,0.2


==> figures/primal_dual_1/primal_dual_1_0.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.5599999999999999
4,-0.49576039863474686,-0.3163001995792471,-0.4933333333333334,-0.035555555555555576,0.7000000000000001,0.6
5,-0.4418196293844855,-0.2494361862808993,-0.47666666666666674,-0.05555555555555559,0.7000000000000001,0.6
6,-0.37889694350269065,-0.16103258930991063,-0.4533333333333334,-0.08000000000000004,0.7000000000000001,0.6
7,-0.308841199742605,-0.029856175004050585,-0.42333333333333345,-0.10000000000000005,1.0,0.6
8,-0.23339843926983297,0.15819908184396006,-0.3866666666666668,-0.11111111111111117,1.0,0.6
9,-0.15420422266067352,0.38505393943084626,-0.34333333333333355,-0.11777777777777786,1.0,0.6
10,-0.07279912185451821,0.634390484249604,-0.29333333333333356,-0.12000000000000009,1.0,0.6


==> figures/primal_dual_1/primal_dual_1_1.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.5599999999999999
4,-0.49576039863474686,-0.3163001995792471,-0.4933333333333334,-0.035555555555555576,0.7000000000000001,0.6
5,-0.4418196293844855,-0.2494361862808993,-0.47666666666666674,-0.05555555555555559,0.7000000000000001,0.6
6,-0.37889694350269065,-0.16103258930991063,-0.4533333333333334,-0.08000000000000004,0.7000000000000001,0.6
7,-0.308841199742605,-0.029856175004050585,-0.42333333333333345,-0.10000000000000005,1.0,0.6
8,-0.23339843926983297,0.15819908184396006,-0.3866666666666668,-0.11111111111111117,1.0,0.6
9,-0.15420422266067352,0.38505393943084626,-0.34333333333333355,-0.11777777777777786,1.0,0.6
10,-0.07279912185451821,0.634390484249604,-0.29333333333333356,-0.12000000000000009,1.0,0.6


==> figures/primal_dual_1/primal_dual_1_2.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.5599999999999999
4,-0.49576039863474686,-0.3163001995792471,-0.4933333333333334,-0.035555555555555576,0.7000000000000001,0.6
5,-0.4418196293844855,-0.2494361862808993,-0.47666666666666674,-0.05555555555555559,0.7000000000000001,0.6
6,-0.37889694350269065,-0.16103258930991063,-0.4533333333333334,-0.08000000000000004,0.7000000000000001,0.6
7,-0.308841199742605,-0.029856175004050585,-0.42333333333333345,-0.10000000000000005,1.0,0.6
8,-0.23339843926983297,0.15819908184396006,-0.3866666666666668,-0.11111111111111117,1.0,0.6
9,-0.15420422266067352,0.38505393943084626,-0.34333333333333355,-0.11777777777777786,1.0,0.6
10,-0.07279912185451821,0.634390484249604,-0.29333333333333356,-0.12000000000000009,1.0,0.6


==> figures/primal_dual_1/primal_dual_1_3.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.24
4,-0.49576039863474686,-0.3363958943167524,-0.4933333333333334,-0.035555555555555576,0.30000000000000004,0.2
5,-0.4418196293844855,-0.32638582692227613,-0.47666666666666674,-0.05555555555555559,0.30000000000000004,0.2
6,-0.37889694350269065,-0.3248287756261039,-0.4533333333333334,-0.08000000000000004,0.30000000000000004,0.2
7,-0.308841199742605,-0.2694619327595647,-0.42333333333333345,-0.10888888888888894,1.0,0.2
8,-0.23339843926983297,-0.11546981548081639,-0.3866666666666668,-0.13777777777777783,1.0,0.16000000000000003
9,-0.15420422266067352,0.10579901672420128,-0.34333333333333355,-0.16222222222222227,1.0,0.2
10,-0.07279912185451821,0.36605006340127727,-0.29333333333333356,-0.18222222222222226,1.0,0.2


==> figures/primal_dual_1/primal_dual_1_4.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.5599999999999999
4,-0.49576039863474686,-0.3163001995792471,-0.4933333333333334,-0.035555555555555576,0.7000000000000001,0.6
5,-0.4418196293844855,-0.2494361862808993,-0.47666666666666674,-0.05555555555555559,0.7000000000000001,0.6
6,-0.37889694350269065,-0.16103258930991063,-0.4533333333333334,-0.08000000000000004,0.7000000000000001,0.6
7,-0.308841199742605,-0.029856175004050585,-0.42333333333333345,-0.10000000000000005,1.0,0.6
8,-0.23339843926983297,0.15819908184396006,-0.3866666666666668,-0.11111111111111117,1.0,0.6
9,-0.15420422266067352,0.38505393943084626,-0.34333333333333355,-0.11777777777777786,1.0,0.6
10,-0.07279912185451821,0.634390484249604,-0.29333333333333356,-0.12000000000000009,1.0,0.6


==> figures/primal_dual_1/primal_dual_1_5.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.24
4,-0.49576039863474686,-0.3363958943167524,-0.4933333333333334,-0.035555555555555576,0.30000000000000004,0.2
5,-0.4418196293844855,-0.32638582692227613,-0.47666666666666674,-0.05555555555555559,0.30000000000000004,0.2
6,-0.37889694350269065,-0.3248287756261039,-0.4533333333333334,-0.08000000000000004,0.30000000000000004,0.2
7,-0.308841199742605,-0.2694619327595647,-0.42333333333333345,-0.10888888888888894,1.0,0.2
8,-0.23339843926983297,-0.11546981548081639,-0.3866666666666668,-0.13777777777777783,1.0,0.16000000000000003
9,-0.15420422266067352,0.10579901672420128,-0.34333333333333355,-0.16222222222222227,1.0,0.2
10,-0.07279912185451821,0.36605006340127727,-0.29333333333333356,-0.18222222222222226,1.0,0.2


==> figures/primal_dual_1/primal_dual_1_6.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.24
4,-0.49576039863474686,-0.3363958943167524,-0.4933333333333334,-0.035555555555555576,0.30000000000000004,0.2
5,-0.4418196293844855,-0.32638582692227613,-0.47666666666666674,-0.05555555555555559,0.30000000000000004,0.2
6,-0.37889694350269065,-0.3248287756261039,-0.4533333333333334,-0.08000000000000004,0.30000000000000004,0.2
7,-0.308841199742605,-0.2694619327595647,-0.42333333333333345,-0.10888888888888894,1.0,0.2
8,-0.23339843926983297,-0.11546981548081639,-0.3866666666666668,-0.13777777777777783,1.0,0.16000000000000003
9,-0.15420422266067352,0.10579901672420128,-0.34333333333333355,-0.16222222222222227,1.0,0.2
10,-0.07279912185451821,0.36605006340127727,-0.29333333333333356,-0.18222222222222226,1.0,0.2


==> figures/primal_dual_1/primal_dual_1_7.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.2
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.2
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.13999999999999999
4,-0.49576039863474686,-0.3163001995792471,-0.4933333333333334,-0.035555555555555576,0.7000000000000001,0.1
5,-0.4418196293844855,-0.2494361862808993,-0.47666666666666674,-0.05555555555555559,0.7000000000000001,0.1
6,-0.37889694350269065,-0.16103258930991063,-0.4533333333333334,-0.08000000000000004,0.7000000000000001,0.1
7,-0.308841199742605,-0.029856175004050585,-0.42333333333333345,-0.10000000000000005,1.0,0.1
8,-0.23339843926983297,0.15819908184396006,-0.3866666666666668,-0.11111111111111117,1.0,0.1
9,-0.15420422266067352,0.38505393943084626,-0.34333333333333355,-0.11777777777777786,1.0,0.1
10,-0.07279912185451821,0.634390484249604,-0.29333333333333356,-0.12000000000000009,1.0,0.1


==> figures/primal_dual_1/primal_dual_1_8.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.5599999999999999
4,-0.49576039863474686,-0.3163001995792471,-0.4933333333333334,-0.035555555555555576,0.7000000000000001,0.6
5,-0.4418196293844855,-0.2494361862808993,-0.47666666666666674,-0.05555555555555559,0.7000000000000001,0.6
6,-0.37889694350269065,-0.16103258930991063,-0.4533333333333334,-0.08000000000000004,0.7000000000000001,0.6
7,-0.308841199742605,-0.029856175004050585,-0.42333333333333345,-0.10000000000000005,1.0,0.6
8,-0.23339843926983297,0.15819908184396006,-0.3866666666666668,-0.11111111111111117,1.0,0.6
9,-0.15420422266067352,0.38505393943084626,-0.34333333333333355,-0.11777777777777786,1.0,0.6
10,-0.07279912185451821,0.634390484249604,-0.29333333333333356,-0.12000000000000009,1.0,0.6


==> figures/primal_dual_1/primal_dual_1_9.csv <==
,x1,y1,x2,y2,p,c
0,-0.6,-0.4,-0.5,0.0,0.5,1.0
1,-0.5921739121335987,-0.39441860445094845,-0.5033333333333333,-0.0022222222222222235,0.5,0.8
2,-0.5708393161241028,-0.37930989677675686,-0.5066666666666667,-0.008888888888888894,0.5,0.8
3,-0.5387895759334302,-0.35676578635917855,-0.5033333333333334,-0.02000000000000001,0.5,0.5599999999999999
4,-0.49576039863474686,-0.3163001995792471,-0.4933333333333334,-0.035555555555555576,0.7000000000000001,0.6
5,-0.4418196293844855,-0.2494361862808993,-0.47666666666666674,-0.05555555555555559,0.7000000000000001,0.6
6,-0.37889694350269065,-0.16103258930991063,-0.4533333333333334,-0.08000000000000004,0.7000000000000001,0.6
7,-0.308841199742605,-0.029856175004050585,-0.42333333333333345,-0.10000000000000005,1.0,0.6
8,-0.23339843926983297,0.15819908184396006,-0.3866666666666668,-0.11111111111111117,1.0,0.6
9,-0.15420422266067352,0.38505393943084626,-0.34333333333333355,-0.11777777777777786,1.0,0.6
10,-0.07279912185451821,0.634390484249604,-0.29333333333333356,-0.12000000000000009,1.0,0.6


==> figures/primal_dual_1/primal_dual_1_far_0.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,1.0
1,-0.493478260370483,0.0,0.49666666666666665,0.0022222222222222235,0.5,1.0
2,-0.4756994310428401,0.0,0.48666666666666664,0.004444444444444447,0.5,1.0
3,-0.4489913155172342,0.0,0.4699999999999999,0.0066666666666666706,0.5,1.0
4,-0.4131336689547392,0.0,0.45333333333333325,0.004444444444444448,0.5,1.0
5,-0.3681830281127227,0.0,0.43666666666666654,-0.0066666666666666645,0.5,1.0
6,-0.31574745660008025,0.0,0.41333333333333316,-0.017777777777777778,0.5,1.0
7,-0.257367670404087,0.04316547118252369,0.38333333333333314,-0.024444444444444442,1.0,1.0
8,-0.19449870335643357,0.16028354577199913,0.3466666666666664,-0.02666666666666666,1.0,1.0
9,-0.12850352260315429,0.3278480015877462,0.303333333333333,-0.024444444444444435,1.0,1.0
10,-0.060665938266186825,0.5246426549759979,0.25333333333333297,-0.01777777777777776,1.0,1.0


==> figures/primal_dual_1/primal_dual_1_far_0_old.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,1.0
1,-0.493478260370483,0.0,0.49666666666666665,0.0022222222222222235,0.5,1.0
2,-0.4756994310428401,0.0,0.48666666666666664,0.004444444444444447,0.5,1.0
3,-0.4489913155172342,0.016791045788568496,0.4699999999999999,0.0066666666666666706,1.0,1.0
4,-0.4131336689547392,0.06916598730108711,0.44666666666666655,0.01777777777777778,1.0,1.0
5,-0.3681830281127227,0.15591606707745342,0.4166666666666665,0.037777777777777785,1.0,1.0
6,-0.31574745660008025,0.2707142652978763,0.37999999999999984,0.062222222222222234,1.0,1.0
7,-0.257367670404087,0.4074846112691487,0.33666666666666645,0.09111111111111113,1.0,1.0
8,-0.19449870335643357,0.560541512182714,0.2866666666666664,0.12444444444444447,1.0,1.0
9,-0.12850352260315429,0.7247081954107855,0.22999999999999973,0.16222222222222227,1.0,1.0
10,-0.060665938266186825,0.895312226411639,0.16666666666666638,0.2044444444444445,1.0,1.0


==> figures/realizations/cons_far/P_type--1_cons-far-0.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.18666666666666676,-0.47333333333333344,0.06666666666666658,0.1
7,-0.3233333333333333,-0.25666666666666677,-0.4566666666666668,0.0699999999999999,0.0
8,-0.20666666666666664,-0.3866666666666668,-0.43333333333333346,0.059999999999999866,0.0
9,-0.11666666666666661,-0.5766666666666669,-0.4033333333333335,0.04333333333333316,0.0
10,-0.026666666666666596,-0.8266666666666669,-0.36666666666666686,0.019999999999999785,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-1.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.22666666666666674,-0.4933333333333334,0.019999999999999962,0.0
5,-0.55,-0.35666666666666674,-0.47666666666666674,0.003333333333333279,0.0
6,-0.54,-0.47333333333333344,-0.4533333333333334,-0.020000000000000073,0.0
7,-0.5233333333333334,-0.6233333333333335,-0.42333333333333345,-0.05666666666666676,0.0
8,-0.4600000000000001,-0.7800000000000002,-0.3866666666666668,-0.10666666666666678,0.0
9,-0.3633333333333334,-0.896666666666667,-0.34333333333333355,-0.16333333333333347,0.0
10,-0.23333333333333342,-0.9933333333333336,-0.29333333333333356,-0.22666666666666682,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-2.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.22666666666666674,-0.4933333333333334,0.019999999999999962,0.0
5,-0.55,-0.35666666666666674,-0.47666666666666674,0.003333333333333279,0.0
6,-0.54,-0.47333333333333344,-0.4533333333333334,-0.020000000000000073,0.0
7,-0.5233333333333334,-0.6233333333333335,-0.42333333333333345,-0.05666666666666676,0.0
8,-0.4600000000000001,-0.7800000000000002,-0.3866666666666668,-0.10666666666666678,0.0
9,-0.3633333333333334,-0.896666666666667,-0.34333333333333355,-0.16333333333333347,0.0
10,-0.23333333333333342,-0.9933333333333336,-0.29333333333333356,-0.22666666666666682,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-3.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.18666666666666676,-0.47333333333333344,0.06666666666666658,0.1
7,-0.3233333333333333,-0.25666666666666677,-0.4566666666666668,0.0699999999999999,0.0
8,-0.20666666666666664,-0.3866666666666668,-0.43333333333333346,0.059999999999999866,0.0
9,-0.11666666666666661,-0.5766666666666669,-0.4033333333333335,0.04333333333333316,0.0
10,-0.026666666666666596,-0.8266666666666669,-0.36666666666666686,0.019999999999999785,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-4.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.3033333333333333,-0.07666666666666674,-0.4566666666666668,0.1299999999999999,0.0
8,-0.15999999999999995,-0.08666666666666675,-0.43333333333333346,0.15333333333333318,0.0
9,-0.04333333333333326,-0.15666666666666676,-0.4033333333333335,0.16333333333333316,0.0
10,0.02666666666666674,-0.28666666666666685,-0.36666666666666686,0.16666666666666646,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-5.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.22666666666666674,-0.4933333333333334,0.019999999999999962,0.0
5,-0.55,-0.35666666666666674,-0.47666666666666674,0.003333333333333279,0.0
6,-0.54,-0.47333333333333344,-0.4533333333333334,-0.020000000000000073,0.0
7,-0.5233333333333334,-0.6233333333333335,-0.42333333333333345,-0.05666666666666676,0.0
8,-0.4600000000000001,-0.7800000000000002,-0.3866666666666668,-0.10666666666666678,0.0
9,-0.3633333333333334,-0.896666666666667,-0.34333333333333355,-0.16333333333333347,0.0
10,-0.23333333333333342,-0.9933333333333336,-0.29333333333333356,-0.22666666666666682,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-6.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.22666666666666674,-0.4933333333333334,0.019999999999999962,0.0
5,-0.55,-0.35666666666666674,-0.47666666666666674,0.003333333333333279,0.0
6,-0.54,-0.47333333333333344,-0.4533333333333334,-0.020000000000000073,0.0
7,-0.5233333333333334,-0.6233333333333335,-0.42333333333333345,-0.05666666666666676,0.0
8,-0.4600000000000001,-0.7800000000000002,-0.3866666666666668,-0.10666666666666678,0.0
9,-0.3633333333333334,-0.896666666666667,-0.34333333333333355,-0.16333333333333347,0.0
10,-0.23333333333333342,-0.9933333333333336,-0.29333333333333356,-0.22666666666666682,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-7.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.22666666666666674,-0.4933333333333334,0.019999999999999962,0.0
5,-0.55,-0.35666666666666674,-0.47666666666666674,0.003333333333333279,0.0
6,-0.54,-0.47333333333333344,-0.4533333333333334,-0.020000000000000073,0.0
7,-0.5233333333333334,-0.6233333333333335,-0.42333333333333345,-0.05666666666666676,0.0
8,-0.4600000000000001,-0.7800000000000002,-0.3866666666666668,-0.10666666666666678,0.0
9,-0.3633333333333334,-0.896666666666667,-0.34333333333333355,-0.16333333333333347,0.0
10,-0.23333333333333342,-0.9933333333333336,-0.29333333333333356,-0.22666666666666682,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-8.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.18666666666666676,-0.47333333333333344,0.06666666666666658,0.1
7,-0.3233333333333333,-0.25666666666666677,-0.4566666666666668,0.0699999999999999,0.0
8,-0.20666666666666664,-0.3866666666666668,-0.43333333333333346,0.059999999999999866,0.0
9,-0.11666666666666661,-0.5766666666666669,-0.4033333333333335,0.04333333333333316,0.0
10,-0.026666666666666596,-0.8266666666666669,-0.36666666666666686,0.019999999999999785,0.0


==> figures/realizations/cons_far/P_type--1_cons-far-9.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.18666666666666676,-0.47333333333333344,0.06666666666666658,0.1
7,-0.3233333333333333,-0.25666666666666677,-0.4566666666666668,0.0699999999999999,0.0
8,-0.20666666666666664,-0.3866666666666668,-0.43333333333333346,0.059999999999999866,0.0
9,-0.11666666666666661,-0.5766666666666669,-0.4033333333333335,0.04333333333333316,0.0
10,-0.026666666666666596,-0.8266666666666669,-0.36666666666666686,0.019999999999999785,0.0


==> figures/realizations/cons_far/P_type-1_cons-far-0.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.18666666666666676,-0.47333333333333344,0.06666666666666658,0.1
7,-0.3033333333333333,-0.19666666666666677,-0.4566666666666668,0.08999999999999989,1.0
8,-0.13999999999999993,-0.14666666666666678,-0.43333333333333346,0.1333333333333332,1.0
9,0.0033333333333334034,-0.03666666666666676,-0.4033333333333335,0.1899999999999998,1.0
10,0.08666666666666675,0.13333333333333325,-0.36666666666666686,0.25333333333333313,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-1.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.2899999999999999,-0.01666666666666674,-0.4633333333333335,0.1499999999999999,1.0
8,-0.11999999999999988,0.15333333333333327,-0.4533333333333335,0.23333333333333323,1.0
9,0.01000000000000014,0.3833333333333333,-0.4366666666666668,0.3299999999999999,1.0
10,0.08000000000000018,0.6733333333333333,-0.4133333333333335,0.43333333333333324,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-2.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.2899999999999999,-0.01666666666666674,-0.4633333333333335,0.1499999999999999,1.0
8,-0.11999999999999988,0.15333333333333327,-0.4533333333333335,0.23333333333333323,1.0
9,0.01000000000000014,0.3833333333333333,-0.4366666666666668,0.3299999999999999,1.0
10,0.08000000000000018,0.6733333333333333,-0.4133333333333335,0.43333333333333324,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-3.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.2899999999999999,-0.01666666666666674,-0.4633333333333335,0.1499999999999999,1.0
8,-0.11999999999999988,0.15333333333333327,-0.4533333333333335,0.23333333333333323,1.0
9,0.01000000000000014,0.3833333333333333,-0.4366666666666668,0.3299999999999999,1.0
10,0.08000000000000018,0.6733333333333333,-0.4133333333333335,0.43333333333333324,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-4.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.2899999999999999,-0.01666666666666674,-0.4633333333333335,0.1499999999999999,1.0
8,-0.11999999999999988,0.15333333333333327,-0.4533333333333335,0.23333333333333323,1.0
9,0.01000000000000014,0.3833333333333333,-0.4366666666666668,0.3299999999999999,1.0
10,0.08000000000000018,0.6733333333333333,-0.4133333333333335,0.43333333333333324,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-5.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.2899999999999999,-0.01666666666666674,-0.4633333333333335,0.1499999999999999,1.0
8,-0.11999999999999988,0.15333333333333327,-0.4533333333333335,0.23333333333333323,1.0
9,0.01000000000000014,0.3833333333333333,-0.4366666666666668,0.3299999999999999,1.0
10,0.08000000000000018,0.6733333333333333,-0.4133333333333335,0.43333333333333324,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-6.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.2899999999999999,-0.01666666666666674,-0.4633333333333335,0.1499999999999999,1.0
8,-0.11999999999999988,0.15333333333333327,-0.4533333333333335,0.23333333333333323,1.0
9,0.01000000000000014,0.3833333333333333,-0.4366666666666668,0.3299999999999999,1.0
10,0.08000000000000018,0.6733333333333333,-0.4133333333333335,0.43333333333333324,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-7.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.2899999999999999,-0.01666666666666674,-0.4633333333333335,0.1499999999999999,1.0
8,-0.11999999999999988,0.15333333333333327,-0.4533333333333335,0.23333333333333323,1.0
9,0.01000000000000014,0.3833333333333333,-0.4366666666666668,0.3299999999999999,1.0
10,0.08000000000000018,0.6733333333333333,-0.4133333333333335,0.43333333333333324,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-8.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.0966666666666667,-0.5033333333333334,0.02333333333333331,0.4
4,-0.6000000000000001,-0.16666666666666674,-0.4933333333333334,0.0333333333333333,0.5
5,-0.53,-0.17666666666666675,-0.48333333333333345,0.04999999999999995,0.5
6,-0.44,-0.12666666666666676,-0.47333333333333344,0.08666666666666659,0.9
7,-0.2899999999999999,-0.01666666666666674,-0.4633333333333335,0.1499999999999999,1.0
8,-0.11999999999999988,0.15333333333333327,-0.4533333333333335,0.23333333333333323,1.0
9,0.01000000000000014,0.3833333333333333,-0.4366666666666668,0.3299999999999999,1.0
10,0.08000000000000018,0.6733333333333333,-0.4133333333333335,0.43333333333333324,1.0


==> figures/realizations/cons_far/P_type-1_cons-far-9.csv <==
,x1,y1,x2,y2,p
0,-0.56,0.0,-0.5,0.0,0.5
1,-0.5900000000000001,0.003333333333333331,-0.5033333333333333,0.003333333333333331,0.5
2,-0.6400000000000001,-0.020000000000000014,-0.5066666666666667,0.013333333333333322,0.5
3,-0.6500000000000001,-0.043333333333333356,-0.51,0.036666666666666646,0.9
4,-0.6200000000000001,-0.006666666666666682,-0.5133333333333334,0.07999999999999999,0.9
5,-0.5900000000000001,0.08333333333333333,-0.5166666666666667,0.14999999999999997,0.9
6,-0.6000000000000001,0.18666666666666665,-0.5200000000000001,0.23999999999999996,0.9
7,-0.6100000000000001,0.31,-0.5166666666666668,0.34333333333333327,1.0
8,-0.5933333333333334,0.4933333333333334,-0.5066666666666669,0.46666666666666656,1.0
9,-0.55,0.7366666666666668,-0.49000000000000027,0.6033333333333332,1.0
10,-0.44666666666666666,1.0,-0.46666666666666695,0.7466666666666665,1.0


==> figures/realizations/cons_init/P_type--1_cons-init-0.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.38333333333333347,0.11666666666666667,0.4166666666666665,-0.036666666666666715,0.1
6,-0.39333333333333353,0.13333333333333333,0.37999999999999984,-0.06666666666666674,0.0
7,-0.36333333333333356,0.08999999999999997,0.33666666666666645,-0.11666666666666675,0.0
8,-0.3066666666666669,-0.013333333333333398,0.2866666666666664,-0.1800000000000001,0.0
9,-0.21000000000000027,-0.17666666666666678,0.22999999999999973,-0.25000000000000017,0.0
10,-0.053333333333333614,-0.4000000000000002,0.16666666666666638,-0.3266666666666669,0.0


==> figures/realizations/cons_init/P_type--1_cons-init-1.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.38333333333333347,0.11666666666666667,0.4166666666666665,-0.036666666666666715,0.1
6,-0.39333333333333353,0.13333333333333333,0.37999999999999984,-0.06666666666666674,0.0
7,-0.36333333333333356,0.08999999999999997,0.33666666666666645,-0.11666666666666675,0.0
8,-0.3066666666666669,-0.013333333333333398,0.2866666666666664,-0.1800000000000001,0.0
9,-0.21000000000000027,-0.17666666666666678,0.22999999999999973,-0.25000000000000017,0.0
10,-0.053333333333333614,-0.4000000000000002,0.16666666666666638,-0.3266666666666669,0.0


==> figures/realizations/cons_init/P_type--1_cons-init-2.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.38333333333333347,0.11666666666666667,0.4166666666666665,-0.036666666666666715,0.1
6,-0.39333333333333353,0.13333333333333333,0.37999999999999984,-0.06666666666666674,0.0
7,-0.36333333333333356,0.08999999999999997,0.33666666666666645,-0.11666666666666675,0.0
8,-0.3066666666666669,-0.013333333333333398,0.2866666666666664,-0.1800000000000001,0.0
9,-0.21000000000000027,-0.17666666666666678,0.22999999999999973,-0.25000000000000017,0.0
10,-0.053333333333333614,-0.4000000000000002,0.16666666666666638,-0.3266666666666669,0.0


==> figures/realizations/cons_init/P_type--1_cons-init-3.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type--1_cons-init-4.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.38333333333333347,0.11666666666666667,0.4166666666666665,-0.036666666666666715,0.1
6,-0.39333333333333353,0.13333333333333333,0.37999999999999984,-0.06666666666666674,0.0
7,-0.36333333333333356,0.08999999999999997,0.33666666666666645,-0.11666666666666675,0.0
8,-0.3066666666666669,-0.013333333333333398,0.2866666666666664,-0.1800000000000001,0.0
9,-0.21000000000000027,-0.17666666666666678,0.22999999999999973,-0.25000000000000017,0.0
10,-0.053333333333333614,-0.4000000000000002,0.16666666666666638,-0.3266666666666669,0.0


==> figures/realizations/cons_init/P_type--1_cons-init-5.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type--1_cons-init-6.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.38333333333333347,0.11666666666666667,0.4166666666666665,-0.036666666666666715,0.1
6,-0.39333333333333353,0.13333333333333333,0.37999999999999984,-0.06666666666666674,0.0
7,-0.36333333333333356,0.08999999999999997,0.33666666666666645,-0.11666666666666675,0.0
8,-0.3066666666666669,-0.013333333333333398,0.2866666666666664,-0.1800000000000001,0.0
9,-0.21000000000000027,-0.17666666666666678,0.22999999999999973,-0.25000000000000017,0.0
10,-0.053333333333333614,-0.4000000000000002,0.16666666666666638,-0.3266666666666669,0.0


==> figures/realizations/cons_init/P_type--1_cons-init-7.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type--1_cons-init-8.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.38333333333333347,0.11666666666666667,0.4166666666666665,-0.036666666666666715,0.1
6,-0.39333333333333353,0.13333333333333333,0.37999999999999984,-0.06666666666666674,0.0
7,-0.36333333333333356,0.08999999999999997,0.33666666666666645,-0.11666666666666675,0.0
8,-0.3066666666666669,-0.013333333333333398,0.2866666666666664,-0.1800000000000001,0.0
9,-0.21000000000000027,-0.17666666666666678,0.22999999999999973,-0.25000000000000017,0.0
10,-0.053333333333333614,-0.4000000000000002,0.16666666666666638,-0.3266666666666669,0.0


==> figures/realizations/cons_init/P_type--1_cons-init-9.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.38333333333333347,0.11666666666666667,0.4166666666666665,-0.036666666666666715,0.1
6,-0.39333333333333353,0.13333333333333333,0.37999999999999984,-0.06666666666666674,0.0
7,-0.36333333333333356,0.08999999999999997,0.33666666666666645,-0.11666666666666675,0.0
8,-0.3066666666666669,-0.013333333333333398,0.2866666666666664,-0.1800000000000001,0.0
9,-0.21000000000000027,-0.17666666666666678,0.22999999999999973,-0.25000000000000017,0.0
10,-0.053333333333333614,-0.4000000000000002,0.16666666666666638,-0.3266666666666669,0.0


==> figures/realizations/cons_init/P_type-1_cons-init-0.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type-1_cons-init-1.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type-1_cons-init-2.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type-1_cons-init-3.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.38333333333333347,0.11666666666666667,0.4166666666666665,-0.036666666666666715,0.1
6,-0.3866666666666668,0.19333333333333333,0.37999999999999984,-0.04666666666666673,1.0
7,-0.3300000000000002,0.33,0.33666666666666645,-0.03666666666666674,1.0
8,-0.22666666666666685,0.5266666666666667,0.2866666666666664,-0.006666666666666755,1.0
9,-0.08333333333333354,0.7833333333333334,0.22999999999999973,0.03666666666666656,1.0
10,0.05333333333333309,1.0,0.16666666666666638,0.08666666666666653,1.0


==> figures/realizations/cons_init/P_type-1_cons-init-4.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type-1_cons-init-5.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type-1_cons-init-6.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type-1_cons-init-7.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type-1_cons-init-8.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/realizations/cons_init/P_type-1_cons-init-9.csv <==
,x1,y1,x2,y2,p
0,-0.5,0.0,0.5,0.0,0.5
1,-0.48333333333333334,-0.023333333333333338,0.49666666666666665,-0.0033333333333333353,0.5
2,-0.4266666666666667,-0.053333333333333344,0.48666666666666664,-0.013333333333333341,0.5
3,-0.3766666666666667,-0.03666666666666669,0.4699999999999999,-0.02333333333333335,0.5
4,-0.36666666666666675,0.03999999999999998,0.44666666666666655,-0.026666666666666696,0.5
5,-0.39666666666666683,0.17666666666666667,0.4166666666666665,-0.01666666666666671,0.9
6,-0.42666666666666686,0.3733333333333334,0.37999999999999984,0.013333333333333277,0.9
7,-0.4100000000000002,0.6100000000000001,0.33666666666666645,0.056666666666666594,0.9
8,-0.34666666666666685,0.8533333333333335,0.2866666666666664,0.11333333333333326,0.9
9,-0.22333333333333352,1.0,0.22999999999999973,0.18333333333333324,0.9
10,-0.040000000000000195,1.0,0.16666666666666638,0.2599999999999999,0.9


==> figures/type-2.csv <==
x1,y1,x2,y2
-0.5,0,0.5,0
-0.451923098,0,0.47727272713029356,0
-0.40384619,0,0.4545454541430242,0
-0.35576928,0,0.431818181,0
-0.307692367,0,0.40909090752197863,0
-0.259615449,0,0.3863636340399408,0
-0.211538526,0,0.3636363605005995,0
-0.163461599,0,0.34090908658539376,0
-0.115384667,0,0.31818181292133024,0
-0.067307729,-0.416666609,0.29545453974906405,-0.071428574
-0.019230784,-0.833333282,0.2727272664253359,-0.142857148

==> figures/type1.csv <==
x1,y1,x2,y2
-0.5,0,0.5,0
-0.451923098,0,0.47727272713029356,0
-0.40384619,0,0.4545454541430242,0
-0.35576928,0,0.431818181,0
-0.307692367,0,0.40909090752197863,0
-0.259615449,0,0.3863636340399408,0
-0.211538526,0,0.3636363605005995,0
-0.163461599,0,0.34090908658539376,0
-0.115384667,0,0.31818181292133024,0
-0.067307729,0.4166666089498861,0.29545453974906405,0.071428574
-0.019230784,0.8333332815739803,0.2727272664253359,0.1428571484921198

==> figures/uncons_inc_1.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,0.19999999999999996
1,-0.493478260370483,-0.002790697566602597,0.4934782608782964,-0.0023076921299829507,0.4,0.19999999999999996
2,-0.4756994310428401,-0.010345050978105608,0.47569943278017707,-0.008671596957600995,0.4,0.11999999999999997
3,-0.4489913155172342,-0.001467850961652209,0.4489913190522845,-0.002592840848935598,1.0,0.11999999999999997
4,-0.4131336689547392,0.046173209387334636,0.4131336749768027,0.03173212718372749,1.0,0.11999999999999997
5,-0.3681830281127227,0.13105478577237234,0.3681830367040343,0.09193749582505442,1.0,0.11999999999999997
6,-0.31574745660008025,0.24632246092845642,0.3157474657038023,0.17363721321165973,1.0,0.11999999999999997
7,-0.257367670404087,0.3853937934453637,0.25736767769558766,0.27260296369783077,1.0,0.11999999999999997
8,-0.19449870335643357,0.542109264079079,0.194498708364013,0.38477643678069806,1.0,0.11999999999999997
9,-0.12850352260315429,0.7108605873360898,0.12850352550562466,0.5062585180229525,1.0,0.11999999999999997
10,-0.060665938266186825,0.8865858520711699,0.060665939001397946,0.6332752234133655,1.0,0.11999999999999997


==> figures/uncons_inc_2.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,0.5,0.0,0.5,0.19999999999999996
1,-0.493478260370483,-0.002790697566602597,0.4934782608782964,-0.0023076921299829507,0.4,0.19999999999999996
2,-0.4756994310428401,-0.010345050978105608,0.47569943278017707,-0.008671596957600995,0.4,0.11999999999999997
3,-0.4489913155172342,-0.0350499425387892,0.4489913190522845,-0.028831907003633174,0.0,0.11999999999999997
4,-0.4131336689547392,-0.09215876523823407,0.4131336749768027,-0.07321733769815612,0.0,0.11999999999999997
5,-0.3681830281127227,-0.18077734856793312,0.3681830367040343,-0.14002546945981814,0.0,0.11999999999999997
6,-0.31574745660008025,-0.2951060678947398,0.3157474657038023,-0.2254562406696224,0.0,0.11999999999999997
7,-0.257367670404087,-0.4295754224840324,0.25736767769558766,-0.32584625108145054,0.0,0.11999999999999997
8,-0.19449870335643357,-0.5789737495126953,0.194498708364013,-0.4376793922646305,0.0,0.11999999999999997
9,-0.12850352260315429,-0.7385557907236376,0.12850352550562466,-0.5575774835752224,0.0,0.11999999999999997
10,-0.060665938266186825,-0.904038586863829,0.060665939001397946,-0.6822707565814397,0.0,0.11999999999999997


==> figures/uncons_incomp_2/incomplete_info_uncons_0.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,-0.005581395133205194,-0.3947826086248919,-0.08369230737358543,0.30000000000000004,0.4
2,-0.4756994310428401,-0.020690101956211217,-0.3805595461463964,-0.09387455503759654,0.30000000000000004,0.27999999999999997
3,-0.4489913155172342,-0.0533088392890099,-0.35919305536992135,-0.11720976868045775,0.0,0.27999999999999997
4,-0.4131336689547392,-0.11515154360583921,-0.3305069404482391,-0.16146492229627565,0.0,0.27999999999999997
5,-0.3681830281127227,-0.20563863222542267,-0.2945464301046743,-0.22517334279095022,0.0,0.27999999999999997
6,-0.31574745660008025,-0.31949787471200664,-0.25259797392024425,-0.30503820997220893,0.0,0.22399999999999998
7,-0.257367670404087,-0.45166623812748796,-0.20589414421602448,-0.3978812670245575,0.0,0.22399999999999998
8,-0.19449870335643357,-0.5974059904559474,-0.15559896903688505,-0.5006520431560536,0.0,0.22399999999999998
9,-0.12850352260315429,-0.7524033903900517,-0.10280282295323695,-0.6104197298185378,0.0,0.22399999999999998
10,-0.060665938266186825,-0.9127649534672205,-0.04853275390573757,-0.7243475733028885,0.0,0.22399999999999998


==> figures/uncons_incomp_2/incomplete_info_uncons_1.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,0.005581395133205194,-0.3947826086248919,-0.07446153885365363,0.7000000000000001,0.25
2,-0.4756994310428401,0.02348080035450655,-0.3805595461463964,-0.056880474239019305,0.8,0.25
3,-0.4489913155172342,0.05407420042204613,-0.35919305536992135,-0.027021182040412088,0.8,0.04999999999999999
4,-0.4131336689547392,0.05772004527832256,-0.3305069404482391,-0.011349439153121452,0.0,0.04999999999999999
5,-0.3681830281127227,0.001177483666616165,-0.2945464301046743,-0.03243429419604643,0.0,0.04999999999999999
6,-0.31574745660008025,-0.1044753249432557,-0.25259797392024425,-0.08404646430228924,0.0,0.04999999999999999
7,-0.257367670404087,-0.24859978834815838,-0.20589414421602448,-0.1601806905278563,0.0,0.04999999999999999
8,-0.19449870335643357,-0.4212408445612654,-0.15559896903688505,-0.25507316412471515,0.0,0.04999999999999999
9,-0.12850352260315429,-0.6133343420787959,-0.10280282295323695,-0.36318617491707433,0.0,0.04999999999999999
10,-0.060665938266186825,-0.8166991819347409,-0.04853275390573757,-0.4791597280805888,0.0,0.04999999999999999


==> figures/uncons_incomp_2/incomplete_info_uncons_2.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,-0.005581395133205194,-0.3947826086248919,-0.08369230737358543,0.30000000000000004,0.4
2,-0.4756994310428401,-0.020690101956211217,-0.3805595461463964,-0.09387455503759654,0.30000000000000004,0.27999999999999997
3,-0.4489913155172342,-0.0533088392890099,-0.35919305536992135,-0.11720976868045775,0.0,0.27999999999999997
4,-0.4131336689547392,-0.11515154360583921,-0.3305069404482391,-0.16146492229627565,0.0,0.27999999999999997
5,-0.3681830281127227,-0.20563863222542267,-0.2945464301046743,-0.22517334279095022,0.0,0.27999999999999997
6,-0.31574745660008025,-0.31949787471200664,-0.25259797392024425,-0.30503820997220893,0.0,0.22399999999999998
7,-0.257367670404087,-0.45166623812748796,-0.20589414421602448,-0.3978812670245575,0.0,0.22399999999999998
8,-0.19449870335643357,-0.5974059904559474,-0.15559896903688505,-0.5006520431560536,0.0,0.22399999999999998
9,-0.12850352260315429,-0.7524033903900517,-0.10280282295323695,-0.6104197298185378,0.0,0.22399999999999998
10,-0.060665938266186825,-0.9127649534672205,-0.04853275390573757,-0.7243475733028885,0.0,0.22399999999999998


==> figures/uncons_incomp_2/incomplete_info_uncons_3.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,0.005581395133205194,-0.3947826086248919,-0.07446153885365363,0.7000000000000001,0.25
2,-0.4756994310428401,0.017899405221301356,-0.3805595461463964,-0.0614958584989852,0.6000000000000001,0.25
3,-0.4489913155172342,0.0323942286940049,-0.35919305536992135,-0.04496466562914702,0.6000000000000001,0.09999999999999998
4,-0.4131336689547392,0.01924892975679318,-0.3305069404482391,-0.044433476332357114,0.0,0.09999999999999998
5,-0.3681830281127227,-0.04632324755968234,-0.2945464301046743,-0.07645159973896322,0.0,0.09999999999999998
6,-0.31574745660008025,-0.1546727162688735,-0.25259797392024425,-0.13550277768230762,0.0,0.09999999999999998
7,-0.257367670404087,-0.2965327722943737,-0.20589414421602448,-0.21626913370582726,0.0,0.09999999999999998
8,-0.19449870335643357,-0.4632320952541465,-0.15559896903688505,-0.31364660424062674,0.0,0.09999999999999998
9,-0.12850352260315429,-0.6468753886599367,-0.10280282295323695,-0.42273134381676886,0.0,0.09999999999999998
10,-0.060665938266186825,-0.8403365394257369,-0.04853275390573757,-0.5387768809456805,0.0,0.09999999999999998


==> figures/uncons_incomp_2/incomplete_info_uncons_4.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,-0.005581395133205194,-0.3947826086248919,-0.08369230737358543,0.30000000000000004,0.4
2,-0.4756994310428401,-0.020690101956211217,-0.3805595461463964,-0.09387455503759654,0.30000000000000004,0.27999999999999997
3,-0.4489913155172342,-0.0533088392890099,-0.35919305536992135,-0.11720976868045775,0.0,0.27999999999999997
4,-0.4131336689547392,-0.11515154360583921,-0.3305069404482391,-0.16146492229627565,0.0,0.27999999999999997
5,-0.3681830281127227,-0.20563863222542267,-0.2945464301046743,-0.22517334279095022,0.0,0.27999999999999997
6,-0.31574745660008025,-0.31949787471200664,-0.25259797392024425,-0.30503820997220893,0.0,0.22399999999999998
7,-0.257367670404087,-0.45166623812748796,-0.20589414421602448,-0.3978812670245575,0.0,0.22399999999999998
8,-0.19449870335643357,-0.5974059904559474,-0.15559896903688505,-0.5006520431560536,0.0,0.22399999999999998
9,-0.12850352260315429,-0.7524033903900517,-0.10280282295323695,-0.6104197298185378,0.0,0.22399999999999998
10,-0.060665938266186825,-0.9127649534672205,-0.04853275390573757,-0.7243475733028885,0.0,0.22399999999999998


==> figures/uncons_incomp_2/incomplete_info_uncons_5.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,-0.005581395133205194,-0.3947826086248919,-0.08369230737358543,0.30000000000000004,0.4
2,-0.4756994310428401,-0.020690101956211217,-0.3805595461463964,-0.09387455503759654,0.30000000000000004,0.27999999999999997
3,-0.4489913155172342,-0.0533088392890099,-0.35919305536992135,-0.11720976868045775,0.0,0.27999999999999997
4,-0.4131336689547392,-0.11515154360583921,-0.3305069404482391,-0.16146492229627565,0.0,0.27999999999999997
5,-0.3681830281127227,-0.20563863222542267,-0.2945464301046743,-0.22517334279095022,0.0,0.27999999999999997
6,-0.31574745660008025,-0.31949787471200664,-0.25259797392024425,-0.30503820997220893,0.0,0.22399999999999998
7,-0.257367670404087,-0.45166623812748796,-0.20589414421602448,-0.3978812670245575,0.0,0.22399999999999998
8,-0.19449870335643357,-0.5974059904559474,-0.15559896903688505,-0.5006520431560536,0.0,0.22399999999999998
9,-0.12850352260315429,-0.7524033903900517,-0.10280282295323695,-0.6104197298185378,0.0,0.22399999999999998
10,-0.060665938266186825,-0.9127649534672205,-0.04853275390573757,-0.7243475733028885,0.0,0.22399999999999998


==> figures/uncons_incomp_2/incomplete_info_uncons_6.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,0.005581395133205194,-0.3947826086248919,-0.07446153885365363,0.7000000000000001,0.25
2,-0.4756994310428401,0.017899405221301356,-0.3805595461463964,-0.0614958584989852,0.6000000000000001,0.25
3,-0.4489913155172342,0.0323942286940049,-0.35919305536992135,-0.04496466562914702,0.6000000000000001,0.09999999999999998
4,-0.4131336689547392,0.01924892975679318,-0.3305069404482391,-0.044433476332357114,0.0,0.09999999999999998
5,-0.3681830281127227,-0.04632324755968234,-0.2945464301046743,-0.07645159973896322,0.0,0.09999999999999998
6,-0.31574745660008025,-0.1546727162688735,-0.25259797392024425,-0.13550277768230762,0.0,0.09999999999999998
7,-0.257367670404087,-0.2965327722943737,-0.20589414421602448,-0.21626913370582726,0.0,0.09999999999999998
8,-0.19449870335643357,-0.4632320952541465,-0.15559896903688505,-0.31364660424062674,0.0,0.09999999999999998
9,-0.12850352260315429,-0.6468753886599367,-0.10280282295323695,-0.42273134381676886,0.0,0.09999999999999998
10,-0.060665938266186825,-0.8403365394257369,-0.04853275390573757,-0.5387768809456805,0.0,0.09999999999999998


==> figures/uncons_incomp_2/incomplete_info_uncons_7.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,-0.005581395133205194,-0.3947826086248919,-0.08369230737358543,0.30000000000000004,0.4
2,-0.4756994310428401,-0.020690101956211217,-0.3805595461463964,-0.09387455503759654,0.30000000000000004,0.27999999999999997
3,-0.4489913155172342,-0.0533088392890099,-0.35919305536992135,-0.11720976868045775,0.0,0.27999999999999997
4,-0.4131336689547392,-0.11515154360583921,-0.3305069404482391,-0.16146492229627565,0.0,0.27999999999999997
5,-0.3681830281127227,-0.20563863222542267,-0.2945464301046743,-0.22517334279095022,0.0,0.27999999999999997
6,-0.31574745660008025,-0.31949787471200664,-0.25259797392024425,-0.30503820997220893,0.0,0.22399999999999998
7,-0.257367670404087,-0.45166623812748796,-0.20589414421602448,-0.3978812670245575,0.0,0.22399999999999998
8,-0.19449870335643357,-0.5974059904559474,-0.15559896903688505,-0.5006520431560536,0.0,0.22399999999999998
9,-0.12850352260315429,-0.7524033903900517,-0.10280282295323695,-0.6104197298185378,0.0,0.22399999999999998
10,-0.060665938266186825,-0.9127649534672205,-0.04853275390573757,-0.7243475733028885,0.0,0.22399999999999998


==> figures/uncons_incomp_2/incomplete_info_uncons_8.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,-0.005581395133205194,-0.3947826086248919,-0.08369230737358543,0.30000000000000004,0.4
2,-0.4756994310428401,-0.020690101956211217,-0.3805595461463964,-0.09387455503759654,0.30000000000000004,0.27999999999999997
3,-0.4489913155172342,-0.0533088392890099,-0.35919305536992135,-0.11720976868045775,0.0,0.27999999999999997
4,-0.4131336689547392,-0.11515154360583921,-0.3305069404482391,-0.16146492229627565,0.0,0.27999999999999997
5,-0.3681830281127227,-0.20563863222542267,-0.2945464301046743,-0.22517334279095022,0.0,0.27999999999999997
6,-0.31574745660008025,-0.31949787471200664,-0.25259797392024425,-0.30503820997220893,0.0,0.22399999999999998
7,-0.257367670404087,-0.45166623812748796,-0.20589414421602448,-0.3978812670245575,0.0,0.22399999999999998
8,-0.19449870335643357,-0.5974059904559474,-0.15559896903688505,-0.5006520431560536,0.0,0.22399999999999998
9,-0.12850352260315429,-0.7524033903900517,-0.10280282295323695,-0.6104197298185378,0.0,0.22399999999999998
10,-0.060665938266186825,-0.9127649534672205,-0.04853275390573757,-0.7243475733028885,0.0,0.22399999999999998


==> figures/uncons_incomp_2/incomplete_info_uncons_9.csv <==
,x1,y1,x2,y2,p,c
0,-0.5,0.0,-0.4,-0.08,0.5,0.5
1,-0.493478260370483,-0.005581395133205194,-0.3947826086248919,-0.08369230737358543,0.30000000000000004,0.4
2,-0.4756994310428401,-0.020690101956211217,-0.3805595461463964,-0.09387455503759654,0.30000000000000004,0.27999999999999997
3,-0.4489913155172342,-0.0533088392890099,-0.35919305536992135,-0.11720976868045775,0.0,0.27999999999999997
4,-0.4131336689547392,-0.11515154360583921,-0.3305069404482391,-0.16146492229627565,0.0,0.27999999999999997
5,-0.3681830281127227,-0.20563863222542267,-0.2945464301046743,-0.22517334279095022,0.0,0.27999999999999997
6,-0.31574745660008025,-0.31949787471200664,-0.25259797392024425,-0.30503820997220893,0.0,0.22399999999999998
7,-0.257367670404087,-0.45166623812748796,-0.20589414421602448,-0.3978812670245575,0.0,0.22399999999999998
8,-0.19449870335643357,-0.5974059904559474,-0.15559896903688505,-0.5006520431560536,0.0,0.22399999999999998
9,-0.12850352260315429,-0.7524033903900517,-0.10280282295323695,-0.6104197298185378,0.0,0.22399999999999998
10,-0.060665938266186825,-0.9127649534672205,-0.04853275390573757,-0.7243475733028885,0.0,0.22399999999999998

